Towards a sharp, structure preserving two-velocity model for two-phase flow: transport of mass and momentum

The numerical modelling of convection dominated high density ratio two-phase flow poses several challenges, amongst which is resolving the relatively thin shear layer at the interface. To this end we propose a sharp discretisation of the two-velocity model of the two-phase Navier-Stokes (NS) equations. This results in the ability to model the shear layer, rather than resolving it, by allowing for a velocity discontinuity in the direction(s) tangential to the interface. In this paper we focus our attention on the transport of mass and momentum in the presence of such a velocity discontinuity. We propose a generalisation of the dimensionally unsplit geometric volume of fluid (VOF) method for the advection of the interface in the two-velocity formulation. Sufficient conditions on the construction of donating regions are derived that ensure boundedness of the volume fraction for dimensionally unsplit advection methods. We propose to interpolate the mass fluxes resulting from the dimensionally unsplit geometric VOF method for the advection of the staggered momentum field, resulting in semi-discrete energy conservation. Division of the momentum by the respective mass, to obtain the velocity, is not always well-defined for nearly empty control volumes and therefore care is taken in the construction of the momentum flux interpolant: our proposed flux interpolant guarantees that this division is always well-defined without being unnecessarily dissipative. Besides the newly proposed two-velocity model we also detail our exactly conservative (mass per phase and total linear momentum) implementation of the one-velocity formulation of the two-phase NS equations, which will be used for comparison. The discretisation methods are validated using classical time-reversible flow fields, where in this paper the advection is uncoupled from the NS solver, which will be developed in a later paper.

==> inkscape/ctu_amr_normal.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ctu_amr_normal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{986.88766491bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31379227)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ctu_amr_normal.pdf}}%
    \put(0.10055282,0.09726948){\color[rgb]{0.85490196,0.3372549,0.11764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Case 8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ctu_amr_normal.pdf}}%
    \put(0.09185354,0.29683434){\color[rgb]{0.85490196,0.3372549,0.11764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Case 7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ctu_amr_normal.pdf}}%
    \put(0.14163587,0.18463369){\color[rgb]{0.85490196,0.3372549,0.11764706}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Case 3\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ctu_amr_normal.pdf}}%
    \put(0.10060469,0.21864674){\color[rgb]{0.85490196,0.3372549,0.11764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Case 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ctu_amr_normal.pdf}}%
    \put(0.02503332,0.23006599){\color[rgb]{0.85490196,0.3372549,0.11764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Case 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ctu_amr_normal.pdf}}%
    \put(0.09168207,0.23006599){\color[rgb]{0.85490196,0.3372549,0.11764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Case 5\end{tabular}}}}%
    \put(0.08015488,0.18424975){\color[rgb]{0.85490196,0.3372549,0.11764706}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Case 1\end{tabular}}}}}%
    \put(0.14163589,0.25140204){\color[rgb]{0.85490196,0.3372549,0.11764706}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Case 6\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ctu_amr_normal.pdf}}%
    \put(0.41772636,0.30609367){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Different cases based on how the volume fluxes are interpolated and/or restricted\\\\We must distinguish two different types of `averaging':\\\textbf{\textit{  [restriction]}} this must be done geometrically, so diagonal fluxes must be geometrically combined\\\textbf{\textit{  [algebraic flux interpolation]}} this must be done entirely algebraically (1/2-1/2 averaging)\\hence we need a function which returns (possibly restricted) $3^{d-1}$ flux parts\\\\Per case this looks like:\\  Case 1: restrict both sides\\  Case 2: restrict both sides\\  Case 3: restrict the LHS\\  Case 4: no restriction, \textit{mixed level}\\  Case 5: restrict the LHS\\  Case 6: no restriction\\  Case 7: no restriction\\\\Given a function that returns the (possibly restricted) flux parts, only 4 is exceptional\\since it is based on an unrestricted higherlevel flux\\\\TODO:\\  1: implement restriction function (per face, using 3x3 array of gridvars as input, no flux_side)\\  2: write CTU for 3 supercases: Case 1, Case 4, and all others\\  3: where does staggered momentum come from for Cases 4 \& 5? (interpolated flux transit errors!)\\      (same for the fine velocity face near a refinement interface and/or corner)\\      I.e.: we need to uniquely define the 3^d neighbours (may be interpolated, don't care about conservation here)\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ctu_amr_normal.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/cutcell_normal.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cutcell_normal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{100.40321984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80176055)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cutcell_normal.pdf}}%
    \put(0.62004997,0.51006042){\color[rgb]{0,0.44705882,0.74509804}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\apertnormal_{c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cutcell_normal.pdf}}%
    \put(0.24269095,0.23036878){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\integral{\partial c^l \setminus I_c}{\+n}{S}$\end{tabular}}}}%
    \put(7.52993521,-5.72542623){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{4.12196211\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cutcell_normal.pdf}}%
    \put(0.32392585,0.66642305){\color[rgb]{0,0.44705882,0.74509804}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\integral{I_c}{\+\eta}{S}$\end{tabular}}}}%
    \put(0.87532692,0.20416779){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{f_1}$\end{tabular}}}}%
    \put(-0.00165349,0.28339756){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{f_3}$\end{tabular}}}}%
    \put(0.51837791,0.05891237){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{f_4}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/emfpa_fluxes_paper_2fluid.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'emfpa_fluxes_paper_2fluid.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{323.50757028bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24439864)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{emfpa_fluxes_paper_2fluid.pdf}}%
    \put(0.14716424,0.179354){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dr(f^{l,(n)},\dt u^{l,(n)})$\end{tabular}}}}%
    \put(0.01796805,0.03233406){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$|f|\volumeflux_{f^l}^{l,(n)}$\end{tabular}}}}%
    \put(0.38390562,0.1725513){\color[rgb]{0,0.44705882,0.74509804}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$I^{(n)}$\end{tabular}}}}%
    \put(0.25131886,0.06943727){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f^{l,(n)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{emfpa_fluxes_paper_2fluid.pdf}}%
    \put(0.69356093,0.23265602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dr(f^{g,(n)},\dt u^{g,(n)})$\end{tabular}}}}%
    \put(0.63017031,0.03274386){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$|f|\volumeflux_{f^g}^{l,(n)}$\end{tabular}}}}%
    \put(0.8031993,0.1716281){\color[rgb]{0,0.44705882,0.74509804}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$I^{(n)}$\end{tabular}}}}%
    \put(0.67346515,0.16984519){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f^{g,(n)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{emfpa_fluxes_paper_2fluid.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/interpolated_partial_flux.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'interpolated_partial_flux.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{146.21544727bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71567801)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{interpolated_partial_flux.pdf}}%
    \put(0.24905247,0.19979639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_1$\end{tabular}}}}%
    \put(0.70044093,0.19979639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_2$\end{tabular}}}}%
    \put(0.24905247,0.63982578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{interpolated_partial_flux.pdf}}%
    \put(-0.00283854,0.6394606){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_1}$\end{tabular}}}}%
    \put(0.44742751,0.63933591){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_2}$\end{tabular}}}}%
    \put(0.56725138,0.16433394){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_g$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{interpolated_partial_flux.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/intro_lgpi.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'intro_lgpi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{124.76382567bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.28775685)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{intro_lgpi.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/operator_connection.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'operator_connection.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{267.40402582bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38055114)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{operator_connection.pdf}}%
    \put(0.51298622,0.14411813){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{operator_connection.pdf}}%
    \put(0.88647201,0.24151091){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\stagger\orientation_{f,g}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{operator_connection.pdf}}%
    \put(0.88647201,0.18541604){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\orientation_{c_1,h}$\end{tabular}}}}%
    \put(0.88647201,0.12932118){\color[rgb]{0.49411765,0.18431373,0.55686275}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\orientation_{c_2,h}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{operator_connection.pdf}}%
    \put(0.38957742,0.14411813){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_1}$\end{tabular}}}}%
    \put(0.63639477,0.14411813){\color[rgb]{0.49411765,0.18431373,0.55686275}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{operator_connection.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/staggered_volume_fluxes_alg.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'staggered_volume_fluxes_alg.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{104.26784471bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.75458152)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{staggered_volume_fluxes_alg.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/staggered_volume_fluxes_geo.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'staggered_volume_fluxes_geo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{104.50113188bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.75066461)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{staggered_volume_fluxes_geo.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/staggered_volume_fluxes_geo_fine.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'staggered_volume_fluxes_geo_fine.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{103.9243237bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.76038128)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{staggered_volume_fluxes_geo_fine.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/staggered_volume_fluxes_nodr_alg.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'staggered_volume_fluxes_nodr_alg.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{103.39286384bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.76942999)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{staggered_volume_fluxes_nodr_alg.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/staggered_volume_fluxes_nodr_geo.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'staggered_volume_fluxes_nodr_geo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{103.39286384bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.76942999)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{staggered_volume_fluxes_nodr_geo.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/staggered_volume_fluxes_nodr_geo_fine.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'staggered_volume_fluxes_nodr_geo_fine.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{103.39286384bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.76942999)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{staggered_volume_fluxes_nodr_geo_fine.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/the_mesh.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'the_mesh.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{164.08181027bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62830773)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{the_mesh.pdf}}%
    \put(0.40997458,0.40914434){\color[rgb]{0.49411765,0.18431373,0.55686275}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{f}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{the_mesh.pdf}}%
    \put(0.50701141,0.26715538){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{the_mesh.pdf}}%
    \put(0.71184845,0.41595571){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$g^1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{the_mesh.pdf}}%
    \put(0.7214132,0.16785191){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{g^1}$\end{tabular}}}}%
    \put(0.72650255,0.29299871){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{g^1} = \+x_{c^2}$\end{tabular}}}}%
    \put(0.37049995,0.53512967){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$g^2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{the_mesh.pdf}}%
    \put(0.62101906,0.53975177){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{g^2}$\end{tabular}}}}%
    \put(0.47332127,0.54887445){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{g^2}$\end{tabular}}}}%
    \put(0.21819245,0.1874103){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$g^3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{the_mesh.pdf}}%
    \put(0.20702484,0.40553766){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{g^3}$\end{tabular}}}}%
    \put(0.03009465,0.29299871){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{g^3} = \+x_{c^1}$\end{tabular}}}}%
    \put(0.57161946,0.05061494){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$g^4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{the_mesh.pdf}}%
    \put(0.33762383,0.06437896){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{g^4}$\end{tabular}}}}%
    \put(0.47332127,0.05521832){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{g^4}$\end{tabular}}}}%
    \put(0.90646388,0.58309667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26434012\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{the_mesh.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/the_mesh_f_nog.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'the_mesh_f_nog.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{164.08181027bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62830773)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{the_mesh_f_nog.pdf}}%
    \put(0.40997458,0.40914434){\color[rgb]{0.85490196,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_{f}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{the_mesh_f_nog.pdf}}%
    \put(0.50701128,0.26715538){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{the_mesh_f_nog.pdf}}%
    \put(0.72650255,0.29299871){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{the_mesh_f_nog.pdf}}%
    \put(0.13979599,0.29299871){\color[rgb]{0,0.44705882,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_1}$\end{tabular}}}}%
    \put(0.90646385,0.58309663){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26434012\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{the_mesh_f_nog.pdf}}%
  \end{picture}%
\endgroup%


==> inkscape/unsplit_scalar_flux_unbounded.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'unsplit_scalar_flux_unbounded.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{251.82387097bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44384923)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{unsplit_scalar_flux_unbounded.pdf}}%
    \put(0.83313473,0.18235348){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_c$\end{tabular}}}}%
    \put(0.55829757,0.17061051){\color[rgb]{0.49411765,0.18431373,0.55686275}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+C_f^{\pi,(n)}$\end{tabular}}}}%
    \put(0.7594272,0.25761612){\color[rgb]{0.49411765,0.18431373,0.55686275}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dt\Onevelo^{\pi,(n)}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{unsplit_scalar_flux_unbounded.pdf}}%
    \put(0.45183679,0.1823978){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c'}$\end{tabular}}}}%
    \put(0.61854993,0.23837377){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+n_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{unsplit_scalar_flux_unbounded.pdf}}%
    \put(0.63710035,0.00557134){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dx$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{unsplit_scalar_flux_unbounded.pdf}}%
    \put(0.64115801,0.32814017){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$1+\nu_f$\end{tabular}}}}%
    \put(0.49399312,0.41504856){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$1-\nu_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{unsplit_scalar_flux_unbounded.pdf}}%
    \put(0.57748376,0.32814017){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$:$\end{tabular}}}}%
    \put(0.45712777,0.32957419){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$2\epsilon$\end{tabular}}}}%
    \put(0.49514512,0.32814017){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$:$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{unsplit_scalar_flux_unbounded.pdf}}%
    \put(0.11900534,0.18316616){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c''}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> inkscape/unsplit_scalar_flux_unbounded_diagonal.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'unsplit_scalar_flux_unbounded_diagonal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{363.69941151bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47128495)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{unsplit_scalar_flux_unbounded_diagonal.pdf}}%
    \put(0.3441582,0.2074061){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_c = (\tanginterp_0\+x)_{f_1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{unsplit_scalar_flux_unbounded_diagonal.pdf}}%
    \put(0.39062788,0.25094932){\color[rgb]{0.49411765,0.18431373,0.55686275}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dt\Onevelo_{f_1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{unsplit_scalar_flux_unbounded_diagonal.pdf}}%
    \put(0.21666886,0.19068376){\color[rgb]{0.49411765,0.18431373,0.55686275}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+C_{f_1}$\end{tabular}}}}%
    \put(0.34212529,0.32314272){\color[rgb]{0.49411765,0.18431373,0.55686275}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+C_{f_2}$\end{tabular}}}}%
    \put(0.20439262,0.24997519){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(\tanginterp_1\+x)_{f_2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{unsplit_scalar_flux_unbounded_diagonal.pdf}}%
    \put(0.07134957,0.22479871){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(\tanginterp_1\+x)_{f_1}$\end{tabular}}}}%
    \put(0.40600726,0.39870873){\color[rgb]{0.49411765,0.18431373,0.55686275}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dt\Onevelo_{f_2}$\end{tabular}}}}%
    \put(0.33685794,0.43368048){\color[rgb]{0.85098039,0.3254902,0.09803922}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_2} = (\tanginterp^0\+x)_{f_2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{unsplit_scalar_flux_unbounded_diagonal.pdf}}%
    \put(0.00835597,0.29040778){\color[rgb]{0,0,0.10196078}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\epsilon : \frac{1}{6}$\end{tabular}}}}}%
    \put(0.12134308,0.25813928){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_1}$\end{tabular}}}}%
    \put(0.68758667,0.36571948){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Theta_1$\end{tabular}}}}%
    \put(0.83019196,0.36948039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Theta_2$\end{tabular}}}}%
    \put(0.65651432,0.25638542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Theta_4$\end{tabular}}}}%
    \put(0.81737877,0.25760738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Theta_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{unsplit_scalar_flux_unbounded_diagonal.pdf}}%
    \put(0.12134308,0.02717951){\color[rgb]{0.11372549,0.11372549,0.11372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\+x_{c_3}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> tikz/advection_paper_3d_adveccomp_l1ErrorG-1.tsv <==
0.416666666666667	0.024434063390282
0.208333333333333	0.00777429072344359
0.104166666666667	0.00167010026998204
0.0520833333333333	0.000269318344811477
0.0260416666666667	4.22009847809034e-05
0.0130208333333333	nan


==> tikz/advection_paper_3d_adveccomp_l1ErrorG-2.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_3d_adveccomp_l1ErrorG-3.tsv <==
0.0595238095238095	0.000272669431833803
0.182291666666667	0.000272669431833803
0.182291666666667	0.00255734103841
0.0595238095238095	0.000272669431833803
0.182291666666667	0.000272669431833803


==> tikz/advection_paper_3d_adveccomp_l1ErrorL-1.tsv <==
0.416666666666667	0.0370139131302986
0.208333333333333	0.019013657983617
0.104166666666667	0.00617716215646481
0.0520833333333333	0.00193823910263663
0.0260416666666667	0.00065279187485909
0.0130208333333333	nan


==> tikz/advection_paper_3d_adveccomp_l1ErrorL-2.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_3d_adveccomp_l1ErrorL-3.tsv <==
0.0595238095238095	0.00100851627044323
0.182291666666667	0.00100851627044323
0.182291666666667	0.00945877955208675
0.0595238095238095	0.00100851627044323
0.182291666666667	0.00100851627044323


==> tikz/advection_paper_3d_adveccomp_lInfErrorG-1.tsv <==
0.416666666666667	0.186748013691061
0.208333333333333	0.110063308037007
0.104166666666667	0.089099747765513
0.0520833333333333	0.0586543665679988
0.0260416666666667	0.0338594857945891
0.0130208333333333	nan


==> tikz/advection_paper_3d_adveccomp_lInfErrorG-2.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_3d_adveccomp_lInfErrorG-3.tsv <==
0.0595238095238095	0.0254570707901466
0.182291666666667	0.0254570707901466
0.182291666666667	0.0779622792948239
0.0595238095238095	0.0254570707901466
0.182291666666667	0.0254570707901466


==> tikz/advection_paper_3d_adveccomp_lInfErrorL-1.tsv <==
0.416666666666667	1.04154293533789
0.208333333333333	0.697479349371134
0.104166666666667	0.390065060093489
0.0520833333333333	0.21058169391318
0.0260416666666667	0.11808545927426
0.0130208333333333	nan


==> tikz/advection_paper_3d_adveccomp_lInfErrorL-2.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_3d_adveccomp_lInfErrorL-3.tsv <==
0.0595238095238095	0.111447160026711
0.182291666666667	0.111447160026711
0.182291666666667	0.341306927581803
0.0595238095238095	0.111447160026711
0.182291666666667	0.111447160026711


==> tikz/advection_paper_adveccomp_Fromm_energyG-1.tsv <==
0.416666666666667	0.0356884665822413
0.208333333333333	0.00825136963667064
0.104166666666667	0.00174772739374947
0.0520833333333333	0.000355399537136019
0.0260416666666667	7.97695083963307e-05
0.0130208333333333	1.60171950529055e-05


==> tikz/advection_paper_adveccomp_Fromm_energyG-2.tsv <==
0.416666666666667	0.095339851359977
0.208333333333333	0.0303000473114381
0.104166666666667	0.00443815319488351
0.0520833333333333	0.00139940169151282
0.0260416666666667	0.00182344820717843
0.0130208333333333	0.00128599244009928


==> tikz/advection_paper_adveccomp_Fromm_energyG-3.tsv <==
0.416666666666667	0.02038775894507
0.208333333333333	0.00490441629759612
0.104166666666667	0.000935869936152262
0.0520833333333333	0.000153526495219075
0.0260416666666667	2.55110240281194e-05
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_energyG-4.tsv <==
0.416666666666667	0.0243818021775339
0.208333333333333	0.0063582566699455
0.104166666666667	0.00195524050209362
0.0520833333333333	0.000740153169087627
0.0260416666666667	0.000359151184233696
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_energyG-5.tsv <==
0.0148809523809524	0.00052098520205098
0.0455729166666667	0.00052098520205098
0.0455729166666667	0.00159551718128113
0.0148809523809524	0.00052098520205098
0.0455729166666667	0.00052098520205098


==> tikz/advection_paper_adveccomp_Fromm_energyG-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_energyG-7.tsv <==
0.0148809523809524	0.00208394080820392
0.0455729166666667	0.00638206872512451
0.0148809523809524	0.00638206872512451
0.0148809523809524	0.00208394080820392
0.0455729166666667	0.00638206872512451


==> tikz/advection_paper_adveccomp_Fromm_energyG-8.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_energyG-9.tsv <==
0.0148809523809524	0.00208394080820392
0.0455729166666667	0.00638206872512451
0.0148809523809524	0.00638206872512451
0.0148809523809524	0.00208394080820392
0.0455729166666667	0.00638206872512451


==> tikz/advection_paper_adveccomp_Fromm_energyL-1.tsv <==
0.416666666666667	0.119687252216842
0.208333333333333	0.0730397684277462
0.104166666666667	0.0225325161192347
0.0520833333333333	0.00514702232493583
0.0260416666666667	0.00122873675931394
0.0130208333333333	0.000291742908422226


==> tikz/advection_paper_adveccomp_Fromm_energyL-10.tsv <==
0.0595238095238095	0.000784501977863748
0.182291666666667	0.000784501977863748
0.182291666666667	0.00735777050332366
0.0595238095238095	0.000784501977863748
0.182291666666667	0.000784501977863748


==> tikz/advection_paper_adveccomp_Fromm_energyL-2.tsv <==
0.416666666666667	0.119818272848888
0.208333333333333	0.0733092519828507
0.104166666666667	0.0227832322802619
0.0520833333333333	0.00531338816846983
0.0260416666666667	0.00133078502251744
0.0130208333333333	0.000350441104513838


==> tikz/advection_paper_adveccomp_Fromm_energyL-3.tsv <==
0.416666666666667	0.028439988034838
0.208333333333333	0.0154397861618695
0.104166666666667	0.00481563268129392
0.0520833333333333	0.00126439004270107
0.0260416666666667	0.000319524005040437
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_energyL-4.tsv <==
0.416666666666667	0.028491038968787
0.208333333333333	0.0154171050313992
0.104166666666667	0.00480507461441545
0.0520833333333333	0.00126088240072809
0.0260416666666667	0.000319125688242271
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_energyL-5.tsv <==
0.0148809523809524	0.000624663740289475
0.0455729166666667	0.000624663740289475
0.0455729166666667	0.00191303270463652
0.0148809523809524	0.000624663740289475
0.0455729166666667	0.000624663740289475


==> tikz/advection_paper_adveccomp_Fromm_energyL-6.tsv <==
0.0595238095238095	0.000784501977863748
0.182291666666667	0.000784501977863748
0.182291666666667	0.00735777050332366
0.0595238095238095	0.000784501977863748
0.182291666666667	0.000784501977863748


==> tikz/advection_paper_adveccomp_Fromm_energyL-7.tsv <==
0.0148809523809524	0.0024986549611579
0.0455729166666667	0.00765213081854607
0.0148809523809524	0.00765213081854607
0.0148809523809524	0.0024986549611579
0.0455729166666667	0.00765213081854607


==> tikz/advection_paper_adveccomp_Fromm_energyL-8.tsv <==
0.0595238095238095	0.000784501977863748
0.182291666666667	0.000784501977863748
0.182291666666667	0.00735777050332366
0.0595238095238095	0.000784501977863748
0.182291666666667	0.000784501977863748


==> tikz/advection_paper_adveccomp_Fromm_energyL-9.tsv <==
0.0148809523809524	0.0024986549611579
0.0455729166666667	0.00765213081854607
0.0148809523809524	0.00765213081854607
0.0148809523809524	0.0024986549611579
0.0455729166666667	0.00765213081854607


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorG-1.tsv <==
0.416666666666667	0.0293263978682434
0.208333333333333	0.0068398321832452
0.104166666666667	0.00146892914004445
0.0520833333333333	0.000341918534175222
0.0260416666666667	9.62153406910425e-05
0.0130208333333333	3.00085810600225e-05


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorG-10.tsv <==
0.0595238095238095	0.000189210715121639
0.182291666666667	0.000189210715121639
0.182291666666667	0.00177458955862131
0.0595238095238095	0.000189210715121639
0.182291666666667	0.000189210715121639


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorG-2.tsv <==
0.416666666666667	0.0816730655312185
0.208333333333333	0.0424693687478802
0.104166666666667	0.0271544707334666
0.0520833333333333	0.0163328560810551
0.0260416666666667	0.00958143216678599
0.0130208333333333	0.00558276958463226


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorG-3.tsv <==
0.416666666666667	0.0233688364517584
0.208333333333333	0.00750139661228332
0.104166666666667	0.00162468547624478
0.0520833333333333	0.00026750063720573
0.0260416666666667	4.32135381763829e-05
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorG-4.tsv <==
0.416666666666667	0.0289867018509569
0.208333333333333	0.00931313456952533
0.104166666666667	0.002648337606241
0.0520833333333333	0.00105069000443542
0.0260416666666667	0.000556576545862229
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorG-5.tsv <==
0.0148809523809524	0.0109502081906126
0.0455729166666667	0.033535012583751
0.0148809523809524	0.033535012583751
0.0148809523809524	0.0109502081906126
0.0455729166666667	0.033535012583751


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorG-6.tsv <==
0.0595238095238095	0.00017540604777654
0.182291666666667	0.00017540604777654
0.182291666666667	0.00164511687777919
0.0595238095238095	0.00017540604777654
0.182291666666667	0.00017540604777654


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorG-7.tsv <==
0.0148809523809524	0.0101761835844571
0.0455729166666667	0.0311645622274
0.0148809523809524	0.0311645622274
0.0148809523809524	0.0101761835844571
0.0455729166666667	0.0311645622274


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorG-8.tsv <==
0.0595238095238095	0.000189210715121639
0.182291666666667	0.000189210715121639
0.182291666666667	0.00177458955862131
0.0595238095238095	0.000189210715121639
0.182291666666667	0.000189210715121639


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorG-9.tsv <==
0.0148809523809524	0.0101761835844571
0.0455729166666667	0.0311645622274
0.0148809523809524	0.0311645622274
0.0148809523809524	0.0101761835844571
0.0455729166666667	0.0311645622274


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorL-1.tsv <==
0.416666666666667	0.323044431078901
0.208333333333333	0.166736356971666
0.104166666666667	0.0453038698085531
0.0520833333333333	0.0113524050373801
0.0260416666666667	0.0032326073245162
0.0130208333333333	0.000966011877192583


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorL-2.tsv <==
0.416666666666667	0.323493580829337
0.208333333333333	0.167123986426764
0.104166666666667	0.0455408246961616
0.0520833333333333	0.0114817252447038
0.0260416666666667	0.00330915560812043
0.0130208333333333	0.00100694081595697


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorL-3.tsv <==
0.416666666666667	0.202173143113412
0.208333333333333	0.118901205762197
0.104166666666667	0.0446157400378511
0.0520833333333333	0.0149504204755467
0.0260416666666667	0.00501773255722482
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorL-4.tsv <==
0.416666666666667	0.202409073968193
0.208333333333333	0.118803722790121
0.104166666666667	0.0446387272824662
0.0520833333333333	0.0149598686558789
0.0260416666666667	0.00502955442642515
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorL-5.tsv <==
0.0595238095238095	0.0035075635043295
0.182291666666667	0.0035075635043295
0.182291666666667	0.0328971092730278
0.0595238095238095	0.0035075635043295
0.182291666666667	0.0035075635043295


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorL-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorL-7.tsv <==
0.0595238095238095	0.000102977986141752
0.182291666666667	0.000102977986141752
0.182291666666667	0.000965820877837293
0.0595238095238095	0.000102977986141752
0.182291666666667	0.000102977986141752


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorL-8.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_l1ErrorL-9.tsv <==
0.0595238095238095	0.000103031043205367
0.182291666666667	0.000103031043205367
0.182291666666667	0.000966318495062837
0.0595238095238095	0.000103031043205367
0.182291666666667	0.000103031043205367


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorG-1.tsv <==
0.416666666666667	0.283489593301582
0.208333333333333	0.166085792939672
0.104166666666667	0.0884414354308611
0.0520833333333333	0.0510269813321974
0.0260416666666667	0.0280915567037845
0.0130208333333333	0.014703594521846


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorG-2.tsv <==
0.416666666666667	0.959536074868047
0.208333333333333	1.06573285665466
0.104166666666667	1.3236414612567
0.0520833333333333	1.41137239231204
0.0260416666666667	1.44433691399852
0.0130208333333333	1.46030436330763


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorG-3.tsv <==
0.416666666666667	0.186748563260823
0.208333333333333	0.110945427149794
0.104166666666667	0.0878259445087652
0.0520833333333333	0.0464659898916957
0.0260416666666667	0.024861370910132
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorG-4.tsv <==
0.416666666666667	0.474037930431081
0.208333333333333	0.407370825985302
0.104166666666667	0.405926976565073
0.0520833333333333	0.409681507253654
0.0260416666666667	0.410759190924279
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorG-5.tsv <==
0.0595238095238095	0.015063553639086
0.182291666666667	0.015063553639086
0.182291666666667	0.0461321330197008
0.0595238095238095	0.015063553639086
0.182291666666667	0.015063553639086


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorG-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorG-7.tsv <==
0.0595238095238095	0.0228231791815485
0.182291666666667	0.0228231791815485
0.182291666666667	0.0698959862434922
0.0595238095238095	0.0228231791815485
0.182291666666667	0.0228231791815485


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorG-8.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorG-9.tsv <==
0.0595238095238095	0.0228231791815485
0.182291666666667	0.0228231791815485
0.182291666666667	0.0698959862434922
0.0595238095238095	0.0228231791815485
0.182291666666667	0.0228231791815485


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorL-1.tsv <==
0.416666666666667	0.91433683701972
0.208333333333333	0.677359556223947
0.104166666666667	0.391410461847156
0.0520833333333333	0.198889594563873
0.0260416666666667	0.133943138320899
0.0130208333333333	0.103621293705933


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorL-2.tsv <==
0.416666666666667	0.909865460406715
0.208333333333333	0.674764699990412
0.104166666666667	0.400812451382114
0.0520833333333333	0.202386849917264
0.0260416666666667	0.138998599067517
0.0130208333333333	0.106060669745821


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorL-3.tsv <==
0.416666666666667	1.03563940518933
0.208333333333333	0.810889580284032
0.104166666666667	0.493308475730266
0.0520833333333333	0.298626651736673
0.0260416666666667	0.170717400802748
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorL-4.tsv <==
0.416666666666667	1.03603172414031
0.208333333333333	0.81013326440771
0.104166666666667	0.492314828585932
0.0520833333333333	0.298808191817811
0.0260416666666667	0.172379405549656
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorL-5.tsv <==
0.0595238095238095	0.0664305842689537
0.182291666666667	0.0664305842689537
0.182291666666667	0.203443664323671
0.0595238095238095	0.0664305842689537
0.182291666666667	0.0664305842689537


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorL-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorL-7.tsv <==
0.0595238095238095	0.0916747862922971
0.182291666666667	0.0916747862922971
0.182291666666667	0.28075403302016
0.0595238095238095	0.0916747862922971
0.182291666666667	0.0916747862922971


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorL-8.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_lInfErrorL-9.tsv <==
0.0595238095238095	0.0916747862922971
0.182291666666667	0.0916747862922971
0.182291666666667	0.28075403302016
0.0595238095238095	0.0916747862922971
0.182291666666667	0.0916747862922971


==> tikz/advection_paper_adveccomp_Fromm_momentumG-1.tsv <==
0.416666666666667	0.00403110792469235
0.208333333333333	0.0012168262961073
0.104166666666667	0.000341910156503582
0.0520833333333333	7.9957401635849e-05
0.0260416666666667	2.08628945655681e-05
0.0130208333333333	4.72116368453121e-06


==> tikz/advection_paper_adveccomp_Fromm_momentumG-2.tsv <==
0.416666666666667	0.00551612740154866
0.208333333333333	0.00531130038064759
0.104166666666667	0.00394785241866743
0.0520833333333333	0.00277050415515483
0.0260416666666667	0.001734118854525
0.0130208333333333	0.0010362740417862


==> tikz/advection_paper_adveccomp_Fromm_momentumG-3.tsv <==
0.416666666666667	0.0028455066004113
0.208333333333333	0.00373782658867382
0.104166666666667	0.00344321157751738
0.0520833333333333	0.00236565241991746
0.0260416666666667	0.00151554018125813
0.0130208333333333	0.000924136496846933


==> tikz/advection_paper_adveccomp_Fromm_momentumG-4.tsv <==
0.416666666666667	0.00197762706358768
0.208333333333333	0.00233564660636519
0.104166666666667	0.00235959047102072
0.0520833333333333	0.00234802119995183
0.0260416666666667	0.00234271893161374
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_momentumG-5.tsv <==
0.416666666666667	0.00184435844217351
0.208333333333333	0.00194122322491183
0.104166666666667	0.00304395829731279
0.0520833333333333	0.00299573462977254
0.0260416666666667	0.00278477877961627
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_momentumG-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_momentumL-1.tsv <==
0.416666666666667	6.43820121287899e-17
0.208333333333333	3.0724578492991e-17
0.104166666666667	5.87735620701879e-13
0.0520833333333333	2.78739979356346e-12
0.0260416666666667	1.58458350878909e-12
0.0130208333333333	2.76966919902652e-09


==> tikz/advection_paper_adveccomp_Fromm_momentumL-2.tsv <==
0.416666666666667	7.25211119477487e-05
0.208333333333333	6.98271826728497e-05
0.104166666666667	5.19026427402549e-05
0.0520833333333333	3.64237261490666e-05
0.0260416666666667	2.27985721625881e-05
0.0130208333333333	1.36259866124513e-05


==> tikz/advection_paper_adveccomp_Fromm_momentumL-3.tsv <==
0.416666666666667	0.00172894917351409
0.208333333333333	3.68578366735601e-05
0.104166666666667	0.000162894254162463
0.0520833333333333	1.8129132763604e-05
0.0260416666666667	2.10971997401741e-05
0.0130208333333333	1.30190707472953e-05


==> tikz/advection_paper_adveccomp_Fromm_momentumL-4.tsv <==
0.416666666666667	0.0390357249877851
0.208333333333333	0.0444580958798201
0.104166666666667	0.0458030655664007
0.0520833333333333	0.0461221373106746
0.0260416666666667	0.0462040394798528
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_momentumL-5.tsv <==
0.416666666666667	0.0390137695343223
0.208333333333333	0.0444742988120728
0.104166666666667	0.0458223859945904
0.0520833333333333	0.0461353371380869
0.0260416666666667	0.0462120564660136
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_momentumL-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_momentumSum-1.tsv <==
0.416666666666667	5.23096824527384e-05
0.208333333333333	1.57901495912375e-05
0.104166666666667	4.43679861384341e-06
0.0520833333333333	1.03757018118855e-06
0.0260416666666667	2.7072896952762e-07
0.0130208333333333	5.85304642326745e-08


==> tikz/advection_paper_adveccomp_Fromm_momentumSum-2.tsv <==
0.416666666666667	1.33935364876176e-16
0.208333333333333	1.03312618796763e-09
0.104166666666667	1.89200589991589e-10
0.0520833333333333	3.80791650521984e-10
0.0260416666666667	7.13871532584755e-11
0.0130208333333333	1.95616757570752e-09


==> tikz/advection_paper_adveccomp_Fromm_momentumSum-3.tsv <==
0.416666666666667	0.00174343818386367
0.208333333333333	8.4883467294497e-05
0.104166666666667	0.000205461300427244
0.0520833333333333	1.28040147449205e-05
0.0260416666666667	1.15702077533885e-06
0.0130208333333333	8.58069090820968e-07


==> tikz/advection_paper_adveccomp_Fromm_momentumSum-4.tsv <==
0.416666666666667	0.0385035151183878
0.208333333333333	0.043850876758935
0.104166666666667	0.0451780827352632
0.0520833333333333	0.0454931641728951
0.0260416666666667	0.0455740723432611
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_momentumSum-5.tsv <==
0.416666666666667	0.0385314405747642
0.208333333333333	0.0438719876698289
0.104166666666667	0.0451882717509913
0.0520833333333333	0.0454977876577086
0.0260416666666667	0.0455762489062147
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_Fromm_momentumSum-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumL-1.tsv <==
0.416666666666667	0.000250917414799061
0.208333333333333	0.000153705421336555
0.104166666666667	1.65333668574581e-05
0.0520833333333333	2.7926190551057e-06
0.0260416666666667	1.53062476819896e-07
0.0130208333333333	5.76743509788979e-08


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumL-2.tsv <==
0.416666666666667	6.26331902365162e-06
0.208333333333333	3.18256246792462e-06
0.104166666666667	2.0624269015015e-06
0.0520833333333333	1.3930126968132e-06
0.0260416666666667	9.18792541617221e-07
0.0130208333333333	5.81588535899643e-07


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumL-3.tsv <==
0.416666666666667	0.000183781427235665
0.208333333333333	5.99050889996878e-05
0.104166666666667	2.52848328589403e-05
0.0520833333333333	2.21824725930637e-06
0.0260416666666667	3.28793571886266e-07
0.0130208333333333	4.22176973141587e-07


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumL-4.tsv <==
0.416666666666667	9.91113251582257e-18
0.208333333333333	8.26026530162394e-18
0.104166666666667	1.16994767802728e-06
0.0520833333333333	0.000188827355733879
0.0260416666666667	1.08789784446762e-13
0.0130208333333333	1.39396434223464e-07


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumL-5.tsv <==
0.416666666666667	1e-08
0.208333333333333	1e-08
0.104166666666667	1e-08
0.0520833333333333	1e-08
0.0260416666666667	1e-08
0.0130208333333333	1e-08


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumSum-1.tsv <==
0.416666666666667	0.00344867424978415
0.208333333333333	0.00213020939363634
0.104166666666667	0.00022641513662954
0.0520833333333333	3.79365328766327e-05
0.0260416666666667	1.85647919565892e-06
0.0130208333333333	7.37515769264341e-07


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumSum-2.tsv <==
0.416666666666667	2.46758523261362e-16
0.208333333333333	3.97287964163789e-17
0.104166666666667	3.74436152911425e-08
0.0520833333333333	2.90352708028044e-12
0.0260416666666667	2.32659870272152e-12
0.0130208333333333	1.08652281285829e-12


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumSum-3.tsv <==
0.416666666666667	0.00246732713774677
0.208333333333333	0.000855555437766166
0.104166666666667	0.000374042708906465
0.0520833333333333	4.54630668459957e-05
0.0260416666666667	6.09738048612992e-06
0.0130208333333333	1.1489266500533e-06


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumSum-4.tsv <==
0.416666666666667	1.46579187995222e-05
0.208333333333333	5.34307793245923e-07
0.104166666666667	1.59275923258959e-05
0.0520833333333333	0.00263319554920339
0.0260416666666667	9.38950939570273e-08
0.0130208333333333	1.94108019532324e-06


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumSum-5.tsv <==
0.416666666666667	1e-08
0.208333333333333	1e-08
0.104166666666667	1e-08
0.0520833333333333	1e-08
0.0260416666666667	1e-08
0.0130208333333333	1e-08


==> tikz/advection_paper_adveccomp_LaxWendroff_momentumSum-6.tsv <==
0.0595238095238095	1.48595613536055e-06
0.182291666666667	1.48595613536055e-06
0.182291666666667	4.26809700607992e-05
0.0595238095238095	1.48595613536055e-06
0.182291666666667	1.48595613536055e-06


==> tikz/advection_paper_adveccomp_energyG-1.tsv <==
0.416666666666667	0.0357887286613571
0.208333333333333	0.00825411245005805
0.104166666666667	0.00175010240864308
0.0520833333333333	0.000356957460287686
0.0260416666666667	8.02057216471846e-05
0.0130208333333333	1.60340305726514e-05


==> tikz/advection_paper_adveccomp_energyG-2.tsv <==
0.416666666666667	0.095339851359977
0.208333333333333	0.0303000473114381
0.104166666666667	0.00443815319488351
0.0520833333333333	0.00139940169151282
0.0260416666666667	0.00182344820717843
0.0130208333333333	0.00128599244009928


==> tikz/advection_paper_adveccomp_energyG-3.tsv <==
0.416666666666667	0.0842101065978872
0.208333333333333	0.0242970149813566
0.104166666666667	0.00333850712136643
0.0520833333333333	0.00107177285033466
0.0260416666666667	0.00141415748449921
0.0130208333333333	0.0010243066825784


==> tikz/advection_paper_adveccomp_energyG-4.tsv <==
0.416666666666667	0.019638461309763
0.208333333333333	0.00464826454626556
0.104166666666667	0.000861815464133719
0.0520833333333333	0.000133525213209826
0.0260416666666667	1.85567368649745e-05
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_energyG-5.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_energyG-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_energyG-7.tsv <==
0.0148809523809524	0.00208394080820392
0.0455729166666667	0.00638206872512451
0.0148809523809524	0.00638206872512451
0.0148809523809524	0.00208394080820392
0.0455729166666667	0.00638206872512451


==> tikz/advection_paper_adveccomp_energyL-1.tsv <==
0.416666666666667	0.119737613199427
0.208333333333333	0.0723413485085017
0.104166666666667	0.022139870544566
0.0520833333333333	0.00501024326531488
0.0260416666666667	0.00119381811714481
0.0130208333333333	0.000283380849515903


==> tikz/advection_paper_adveccomp_energyL-2.tsv <==
0.416666666666667	0.119818272848888
0.208333333333333	0.0733092519828507
0.104166666666667	0.0227832322802619
0.0520833333333333	0.00531338816846983
0.0260416666666667	0.00133078502251744
0.0130208333333333	0.000350441104513838


==> tikz/advection_paper_adveccomp_energyL-3.tsv <==
0.416666666666667	0.114378439612166
0.208333333333333	0.0633858840331447
0.104166666666667	0.017905171381864
0.0520833333333333	0.00399245871165558
0.0260416666666667	0.000972915114802337
0.0130208333333333	0.00025849782062903


==> tikz/advection_paper_adveccomp_energyL-4.tsv <==
0.416666666666667	0.0278118859699607
0.208333333333333	0.0134034428900804
0.104166666666667	0.0034204354011194
0.0520833333333333	0.000791111516590444
0.0260416666666667	0.00018557531658053
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_energyL-5.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_energyL-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_energyL-7.tsv <==
0.0148809523809524	0.0024986549611579
0.0455729166666667	0.00765213081854607
0.0148809523809524	0.00765213081854607
0.0148809523809524	0.0024986549611579
0.0455729166666667	0.00765213081854607


==> tikz/advection_paper_adveccomp_energyL-8.tsv <==
0.0595238095238095	0.00055843843283582
0.182291666666667	0.00055843843283582
0.182291666666667	0.00523754170796408
0.0595238095238095	0.00055843843283582
0.182291666666667	0.00055843843283582


==> tikz/advection_paper_adveccomp_l1ErrorG-1.tsv <==
0.416666666666667	0.0272054018853228
0.208333333333333	0.00636409905827504
0.104166666666667	0.00136586019463583
0.0520833333333333	0.000318101758756236
0.0260416666666667	8.95119731116732e-05
0.0130208333333333	2.7910597382687e-05


==> tikz/advection_paper_adveccomp_l1ErrorG-2.tsv <==
0.416666666666667	0.0758999367211652
0.208333333333333	0.0394673859685091
0.104166666666667	0.0252350343036781
0.0520833333333333	0.0151783545158365
0.0260416666666667	0.0089041606364
0.0130208333333333	0.00518814685657254


==> tikz/advection_paper_adveccomp_l1ErrorG-3.tsv <==
0.416666666666667	0.064615152900531
0.208333333333333	0.0354255349982477
0.104166666666667	0.0226386721980114
0.0520833333333333	0.0137937364468895
0.0260416666666667	0.00816336793614082
0.0130208333333333	0.00481450133234165


==> tikz/advection_paper_adveccomp_l1ErrorG-4.tsv <==
0.416666666666667	0.0227069212242862
0.208333333333333	0.00722475849441166
0.104166666666667	0.00155204783835603
0.0520833333333333	0.000250281352806901
0.0260416666666667	3.92179729462598e-05
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_l1ErrorG-5.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_l1ErrorG-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_l1ErrorG-7.tsv <==
0.0148809523809524	0.0101761835844571
0.0455729166666667	0.0311645622274
0.0148809523809524	0.0311645622274
0.0148809523809524	0.0101761835844571
0.0455729166666667	0.0311645622274


==> tikz/advection_paper_adveccomp_l1ErrorG-8.tsv <==
0.0595238095238095	0.000189210715121639
0.182291666666667	0.000189210715121639
0.182291666666667	0.00177458955862131
0.0595238095238095	0.000189210715121639
0.182291666666667	0.000189210715121639


==> tikz/advection_paper_adveccomp_l1ErrorL-1.tsv <==
0.416666666666667	0.0229594149252221
0.208333333333333	0.0118297957686283
0.104166666666667	0.00324985247927588
0.0520833333333333	0.000810659248995221
0.0260416666666667	0.000230873749391415
0.0130208333333333	6.88421370396191e-05


==> tikz/advection_paper_adveccomp_l1ErrorL-2.tsv <==
0.416666666666667	0.0228664137828803
0.208333333333333	0.0118132984799316
0.104166666666667	0.00321909120683734
0.0520833333333333	0.000811595332784205
0.0260416666666667	0.000233910426331274
0.0130208333333333	7.11764520752278e-05


==> tikz/advection_paper_adveccomp_l1ErrorL-3.tsv <==
0.416666666666667	0.0211527738515449
0.208333333333333	0.0102275704490264
0.104166666666667	0.00258479517272885
0.0520833333333333	0.000649595100572203
0.0260416666666667	0.000191555979318604
0.0130208333333333	6.09218092025085e-05


==> tikz/advection_paper_adveccomp_l1ErrorL-4.tsv <==
0.416666666666667	0.00261635934534203
0.208333333333333	0.001343996285382
0.104166666666667	0.000436637863142612
0.0520833333333333	0.000137006048829233
0.0260416666666667	4.61431385635595e-05
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_l1ErrorL-5.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_l1ErrorL-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_l1ErrorL-7.tsv <==
0.0595238095238095	7.12878143906305e-05
0.182291666666667	7.12878143906305e-05
0.182291666666667	0.000668601727937124
0.0595238095238095	7.12878143906305e-05
0.182291666666667	7.12878143906305e-05


==> tikz/advection_paper_adveccomp_lInfErrorG-1.tsv <==
0.416666666666667	0.268411916162962
0.208333333333333	0.160200397997654
0.104166666666667	0.0881106795643705
0.0520833333333333	0.051014088073779
0.0260416666666667	0.0280968601725674
0.0130208333333333	0.0147487320719561


==> tikz/advection_paper_adveccomp_lInfErrorG-2.tsv <==
0.416666666666667	0.959536074868047
0.208333333333333	1.06573285665466
0.104166666666667	1.3236414612567
0.0520833333333333	1.41137239231204
0.0260416666666667	1.44433691399852
0.0130208333333333	1.46030436330763


==> tikz/advection_paper_adveccomp_lInfErrorG-3.tsv <==
0.416666666666667	0.93913919381516
0.208333333333333	1.06035364472727
0.104166666666667	1.32805944269461
0.0520833333333333	1.40780197813175
0.0260416666666667	1.44229643318607
0.0130208333333333	1.46138005695578


==> tikz/advection_paper_adveccomp_lInfErrorG-4.tsv <==
0.416666666666667	0.186748013691061
0.208333333333333	0.110063308037007
0.104166666666667	0.089099747765513
0.0520833333333333	0.0586543665679988
0.0260416666666667	0.0338594857945891
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_lInfErrorG-5.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_lInfErrorG-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_lInfErrorG-7.tsv <==
0.0595238095238095	0.0228231791815485
0.182291666666667	0.0228231791815485
0.182291666666667	0.0698959862434922
0.0595238095238095	0.0228231791815485
0.182291666666667	0.0228231791815485


==> tikz/advection_paper_adveccomp_lInfErrorL-1.tsv <==
0.416666666666667	0.95551857878944
0.208333333333333	0.684208705732393
0.104166666666667	0.404738110642387
0.0520833333333333	0.204019405455838
0.0260416666666667	0.136181635203326
0.0130208333333333	0.104947717127751


==> tikz/advection_paper_adveccomp_lInfErrorL-2.tsv <==
0.416666666666667	0.909865460406715
0.208333333333333	0.674764699990412
0.104166666666667	0.400812451382114
0.0520833333333333	0.202386849917264
0.0260416666666667	0.138998599067517
0.0130208333333333	0.106060669745821


==> tikz/advection_paper_adveccomp_lInfErrorL-3.tsv <==
0.416666666666667	0.815331409575514
0.208333333333333	0.549987728778341
0.104166666666667	0.32086175202304
0.0520833333333333	0.217285973725633
0.0260416666666667	0.131309638806692
0.0130208333333333	0.0878831532508015


==> tikz/advection_paper_adveccomp_lInfErrorL-4.tsv <==
0.416666666666667	1.04154293533789
0.208333333333333	0.697479349371134
0.104166666666667	0.390065060093489
0.0520833333333333	0.21058169391318
0.0260416666666667	0.11808545927426
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_lInfErrorL-5.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_lInfErrorL-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_lInfErrorL-7.tsv <==
0.0595238095238095	0.0916747862922971
0.182291666666667	0.0916747862922971
0.182291666666667	0.28075403302016
0.0595238095238095	0.0916747862922971
0.182291666666667	0.0916747862922971


==> tikz/advection_paper_adveccomp_momentumSum-1.tsv <==
0.416666666666667	0.00657580733711468
0.208333333333333	0.0016847501117236
0.104166666666667	5.99817858044615e-05
0.0520833333333333	3.01066361933214e-05
0.0260416666666667	1.45514725559707e-05
0.0130208333333333	3.01781088172575e-06


==> tikz/advection_paper_adveccomp_momentumSum-2.tsv <==
0.416666666666667	1.33935364876176e-16
0.208333333333333	1.03312618796763e-09
0.104166666666667	1.89200589991589e-10
0.0520833333333333	3.80791650521984e-10
0.0260416666666667	7.13871532584755e-11
0.0130208333333333	1.95616757570752e-09


==> tikz/advection_paper_adveccomp_momentumSum-3.tsv <==
0.416666666666667	0.00174343818386367
0.208333333333333	8.4883467294497e-05
0.104166666666667	0.000205461300427244
0.0520833333333333	1.28040147449205e-05
0.0260416666666667	1.15702077533885e-06
0.0130208333333333	8.58069090820968e-07


==> tikz/advection_paper_adveccomp_momentumSum-4.tsv <==
0.416666666666667	0.0329476990407164
0.208333333333333	0.0403471207345964
0.104166666666667	0.0443178217520359
0.0520833333333333	0.0452982044362014
0.0260416666666667	0.0455297989881708
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_momentumSum-5.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_momentumSum-6.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
0.0130208333333333	nan


==> tikz/advection_paper_adveccomp_momentumSum-7.tsv <==
0.416666666666667	1e-08
0.208333333333333	1e-08
0.104166666666667	1e-08
0.0520833333333333	1e-08
0.0260416666666667	1e-08
0.0130208333333333	1e-08


==> tikz/advection_paper_adveccomp_momentumSum-8.tsv <==
0.0595238095238095	1.76513669962998e-11
0.182291666666667	1.76513669962998e-11
0.182291666666667	5.06998455993086e-10
0.0595238095238095	1.76513669962998e-11
0.182291666666667	1.76513669962998e-11


==> tikz/advection_paper_cflcomp_energyG-1.tsv <==
0.416666666666667	0.0234311846428445
0.208333333333333	0.00727985549725548
0.104166666666667	0.00185640823776597
0.0520833333333333	0.000455082471475979
0.0260416666666667	0.000109840460489495
0.0130208333333333	2.68596110607516e-05


==> tikz/advection_paper_cflcomp_energyG-2.tsv <==
0.416666666666667	0.0180255189955883
0.208333333333333	0.00509887010054094
0.104166666666667	0.00131110147143297
0.0520833333333333	0.000303499294839042
0.0260416666666667	7.62588238516518e-05
0.0130208333333333	1.84516684272424e-05


==> tikz/advection_paper_cflcomp_energyG-3.tsv <==
0.416666666666667	0.00882393278869512
0.208333333333333	0.00233405529386827
0.104166666666667	0.000556736879088122
0.0520833333333333	0.000138919817951898
0.0260416666666667	3.34991025187465e-05
0.0130208333333333	8.33735996637263e-06


==> tikz/advection_paper_cflcomp_energyG-4.tsv <==
0.416666666666667	0.012657272108388
0.208333333333333	0.00333083884160695
0.104166666666667	0.000823882407935004
0.0520833333333333	0.00018508917321713
0.0260416666666667	4.547121041771e-05
0.0130208333333333	1.16196706103874e-05


==> tikz/advection_paper_cflcomp_energyG-5.tsv <==
0.416666666666667	0.0040239954874146
0.208333333333333	0.000927780096570694
0.104166666666667	0.000205482971834448
0.0520833333333333	5.15797595770563e-05
0.0260416666666667	1.20390144236083e-05
0.0130208333333333	2.98646337050462e-06


==> tikz/advection_paper_cflcomp_energyG-6.tsv <==
0.416666666666667	0.0172997352435542
0.208333333333333	0.00578168377173068
0.104166666666667	0.00147659962421564
0.0520833333333333	0.000373110391166994
0.0260416666666667	8.41455226733642e-05
0.0130208333333333	2.09540499637203e-05


==> tikz/advection_paper_cflcomp_energyG-7.tsv <==
0.416666666666667	0.0302056537694806
0.208333333333333	0.00637456246314204
0.104166666666667	0.00123174947383486
0.0520833333333333	0.000212574921614168
0.0260416666666667	2.82616076993975e-05
0.0130208333333333	2.58550804380936e-05


==> tikz/advection_paper_cflcomp_energyG-8.tsv <==
0.416666666666667	0.0255798964843391
0.208333333333333	0.00441897722638615
0.104166666666667	0.000572225623079549
0.0520833333333333	4.70321226107468e-05
0.0260416666666667	0.000164216024198332
0.0130208333333333	0.000226813891861738


==> tikz/advection_paper_cflcomp_energyG-9.tsv <==
0.0595238095238095	3.35482402995017e-05
0.182291666666667	3.35482402995017e-05
0.182291666666667	0.000314645800621498
0.0595238095238095	3.35482402995017e-05
0.182291666666667	3.35482402995017e-05


==> tikz/advection_paper_cflcomp_energyL-1.tsv <==
0.416666666666667	0.119557311561635
0.208333333333333	0.0740310049774401
0.104166666666667	0.023339961151868
0.0520833333333333	0.00592871672655708
0.0260416666666667	0.00145706767489707
0.0130208333333333	0.00036824719340173


==> tikz/advection_paper_cflcomp_energyL-2.tsv <==
0.416666666666667	0.117304625012758
0.208333333333333	0.0593229738205648
0.104166666666667	0.0173504723617176
0.0520833333333333	0.00427139699228968
0.0260416666666667	0.00110501579344949
0.0130208333333333	0.000273604390247691


==> tikz/advection_paper_cflcomp_energyL-3.tsv <==
0.416666666666667	0.102715573312313
0.208333333333333	0.0410862300459313
0.104166666666667	0.0104723734128774
0.0520833333333333	0.0026053552827156
0.0260416666666667	0.000668690160810134
0.0130208333333333	0.0001700454225904


==> tikz/advection_paper_cflcomp_energyL-4.tsv <==
0.416666666666667	0.0757698444750379
0.208333333333333	0.0271645046498207
0.104166666666667	0.00716151039802345
0.0520833333333333	0.00162469098733503
0.0260416666666667	0.000413901885816495
0.0130208333333333	0.000107363088694838


==> tikz/advection_paper_cflcomp_energyL-5.tsv <==
0.416666666666667	0.0469194254265093
0.208333333333333	0.0114326438719343
0.104166666666667	0.002465926770204
0.0520833333333333	0.000652155906327421
0.0260416666666667	0.000160110016872268
0.0130208333333333	4.04446191613342e-05


==> tikz/advection_paper_cflcomp_energyL-6.tsv <==
0.416666666666667	0.0908708000912034
0.208333333333333	0.0445104804764559
0.104166666666667	0.0123616666376909
0.0520833333333333	0.00324685109518125
0.0260416666666667	0.000755586975687487
0.0130208333333333	0.000194156985520362


==> tikz/advection_paper_cflcomp_energyL-7.tsv <==
0.416666666666667	0.0999908281401581
0.208333333333333	0.0442383637808272
0.104166666666667	0.0113619888776773
0.0520833333333333	0.00222813442750902
0.0260416666666667	0.000480546183020003
0.0130208333333333	0.000112154902729833


==> tikz/advection_paper_cflcomp_energyL-8.tsv <==
0.416666666666667	0.0889192754689554
0.208333333333333	0.0355821371032974
0.104166666666667	0.0081372379041018
0.0520833333333333	0.00141677750404377
0.0260416666666667	0.000232109940781961
0.0130208333333333	3.9736561646481e-05


==> tikz/advection_paper_cflcomp_energyL-9.tsv <==
0.0595238095238095	0.000402600289012898
0.182291666666667	0.000402600289012898
0.182291666666667	0.00377595036687487
0.0595238095238095	0.000402600289012898
0.182291666666667	0.000402600289012898


==> tikz/advection_paper_cflcomp_l1ErrorG-1.tsv <==
0.416666666666667	0.0181358835913557
0.208333333333333	0.00565509535872969
0.104166666666667	0.00155399042871789
0.0520833333333333	0.000433941324193162
0.0260416666666667	0.000131768528598976
0.0130208333333333	4.24987307136162e-05


==> tikz/advection_paper_cflcomp_l1ErrorG-10.tsv <==
0.0595238095238095	5.59662398319826e-05
0.182291666666667	5.59662398319826e-05
0.182291666666667	0.000524902116549181
0.0595238095238095	5.59662398319826e-05
0.182291666666667	5.59662398319826e-05


==> tikz/advection_paper_cflcomp_l1ErrorG-2.tsv <==
0.416666666666667	0.0151206857286482
0.208333333333333	0.00452986978036138
0.104166666666667	0.0013836236785676
0.0520833333333333	0.000422544608768342
0.0260416666666667	0.000142670063158179
0.0130208333333333	5.08953041315656e-05


==> tikz/advection_paper_cflcomp_l1ErrorG-3.tsv <==
0.416666666666667	0.00878127764299446
0.208333333333333	0.00302012614601627
0.104166666666667	0.00103216365047695
0.0520833333333333	0.000376006406327272
0.0260416666666667	0.000145613040969948
0.0130208333333333	5.73161477415062e-05


==> tikz/advection_paper_cflcomp_l1ErrorG-4.tsv <==
0.416666666666667	0.0114544664007569
0.208333333333333	0.00318881189791021
0.104166666666667	0.000946079916511541
0.0520833333333333	0.000311947026172045
0.0260416666666667	0.000113945014826842
0.0130208333333333	4.36597501263287e-05


==> tikz/advection_paper_cflcomp_l1ErrorG-5.tsv <==
0.416666666666667	0.00464126290045051
0.208333333333333	0.001755318074262
0.104166666666667	0.000691237023583051
0.0520833333333333	0.000293989088700796
0.0260416666666667	0.00012547112535153
0.0130208333333333	5.2778060372912e-05


==> tikz/advection_paper_cflcomp_l1ErrorG-6.tsv <==
0.416666666666667	0.0150138021268043
0.208333333333333	0.00490924528954664
0.104166666666667	0.00134874219306868
0.0520833333333333	0.000395506462362412
0.0260416666666667	0.000124945681351006
0.0130208333333333	4.31828620547616e-05


==> tikz/advection_paper_cflcomp_l1ErrorG-7.tsv <==
0.416666666666667	0.02685083470121
0.208333333333333	0.00574669191761144
0.104166666666667	0.00108189872564865
0.0520833333333333	0.000220046441953717
0.0260416666666667	6.2717534731184e-05
0.0130208333333333	2.97521042167325e-05


==> tikz/advection_paper_cflcomp_l1ErrorG-8.tsv <==
0.416666666666667	0.02509384259529
0.208333333333333	0.0055422550804336
0.104166666666667	0.00107436204263131
0.0520833333333333	0.0003273266033968
0.0260416666666667	0.000198372195689797
0.0130208333333333	0.000192084035273971


==> tikz/advection_paper_cflcomp_l1ErrorG-9.tsv <==
0.0148809523809524	0.00229094638530086
0.0455729166666667	0.00229094638530086
0.0455729166666667	0.00701602330498388
0.0148809523809524	0.00229094638530086
0.0455729166666667	0.00229094638530086


==> tikz/advection_paper_cflcomp_l1ErrorL-1.tsv <==
0.416666666666667	0.320714059587139
0.208333333333333	0.160366058253235
0.104166666666667	0.0475997180390664
0.0520833333333333	0.0149115464621651
0.0260416666666667	0.00491837240204817
0.0130208333333333	0.00175959510453537


==> tikz/advection_paper_cflcomp_l1ErrorL-10.tsv <==
0.0595238095238095	0.00461765232386725
0.182291666666667	0.00461765232386725
0.182291666666667	0.0433085282406456
0.0595238095238095	0.00461765232386725
0.182291666666667	0.00461765232386725


==> tikz/advection_paper_cflcomp_l1ErrorL-2.tsv <==
0.416666666666667	0.316425759439197
0.208333333333333	0.145744207623805
0.104166666666667	0.0484007930992187
0.0520833333333333	0.0161339904627377
0.0260416666666667	0.0057316109611878
0.0130208333333333	0.00208644583735866


==> tikz/advection_paper_cflcomp_l1ErrorL-3.tsv <==
0.416666666666667	0.256177246582605
0.208333333333333	0.1099887567879
0.104166666666667	0.0401933597169049
0.0520833333333333	0.0153968471501268
0.0260416666666667	0.00602858581052747
0.0130208333333333	0.00238541574502186


==> tikz/advection_paper_cflcomp_l1ErrorL-4.tsv <==
0.416666666666667	0.191137000407329
0.208333333333333	0.0807387052126917
0.104166666666667	0.0284198199624449
0.0520833333333333	0.0109915423105532
0.0260416666666667	0.00433829242725278
0.0130208333333333	0.00172499597492087


==> tikz/advection_paper_cflcomp_l1ErrorL-5.tsv <==
0.416666666666667	0.173881970941446
0.208333333333333	0.0650894811048692
0.104166666666667	0.0282831204836869
0.0520833333333333	0.012260252162696
0.0260416666666667	0.00520469461982836
0.0130208333333333	0.00216641148289345


==> tikz/advection_paper_cflcomp_l1ErrorL-6.tsv <==
0.416666666666667	0.215545008522893
0.208333333333333	0.102711244929091
0.104166666666667	0.0302050909714635
0.0520833333333333	0.0107704316460287
0.0260416666666667	0.00387050014235445
0.0130208333333333	0.00146635905439357


==> tikz/advection_paper_cflcomp_l1ErrorL-7.tsv <==
0.416666666666667	0.232200624046891
0.208333333333333	0.0993635164979192
0.104166666666667	0.0245746134285928
0.0520833333333333	0.00593744177605304
0.0260416666666667	0.00181158786839925
0.0130208333333333	0.000601866642770779


==> tikz/advection_paper_cflcomp_l1ErrorL-8.tsv <==
0.416666666666667	0.20260369844333
0.208333333333333	0.0880714738842349
0.104166666666667	0.0214838264640182
0.0520833333333333	0.0048392993796828
0.0260416666666667	0.00178964339840811
0.0130208333333333	0.000779645885531476


==> tikz/advection_paper_cflcomp_l1ErrorL-9.tsv <==
0.0148809523809524	0.00172245308872213
0.0455729166666667	0.00172245308872213
0.0455729166666667	0.00527501258421154
0.0148809523809524	0.00172245308872213
0.0455729166666667	0.00172245308872213


==> tikz/advection_paper_cflcomp_lInfErrorG-1.tsv <==
0.416666666666667	0.258585140726035
0.208333333333333	0.142365924999392
0.104166666666667	0.0851971319609791
0.0520833333333333	0.0460871468215627
0.0260416666666667	0.0278911048064366
0.0130208333333333	0.0149058788393806


==> tikz/advection_paper_cflcomp_lInfErrorG-2.tsv <==
0.416666666666667	0.261593565636194
0.208333333333333	0.165894603304335
0.104166666666667	0.0943265034882273
0.0520833333333333	0.0609373443426043
0.0260416666666667	0.0355221420592762
0.0130208333333333	0.0199302019906094


==> tikz/advection_paper_cflcomp_lInfErrorG-3.tsv <==
0.416666666666667	0.2496994382395
0.208333333333333	0.162707191800616
0.104166666666667	0.0944979639005896
0.0520833333333333	0.0642627579152203
0.0260416666666667	0.0371302324685006
0.0130208333333333	0.0215673278181947


==> tikz/advection_paper_cflcomp_lInfErrorG-4.tsv <==
0.416666666666667	0.205451950798495
0.208333333333333	0.134677952559738
0.104166666666667	0.0776969689495234
0.0520833333333333	0.0565441568617123
0.0260416666666667	0.0327696019282813
0.0130208333333333	0.0196243048287603


==> tikz/advection_paper_cflcomp_lInfErrorG-5.tsv <==
0.416666666666667	0.151556813723009
0.208333333333333	0.132139307128704
0.104166666666667	0.084002136048228
0.0520833333333333	0.0620018877418501
0.0260416666666667	0.0381881830487431
0.0130208333333333	0.0230241987545267


==> tikz/advection_paper_cflcomp_lInfErrorG-6.tsv <==
0.416666666666667	0.196902044053333
0.208333333333333	0.119558554853386
0.104166666666667	0.0735323281684784
0.0520833333333333	0.0444317828776744
0.0260416666666667	0.029916526788384
0.0130208333333333	0.016696634148441


==> tikz/advection_paper_cflcomp_lInfErrorG-7.tsv <==
0.416666666666667	0.20574338352276
0.208333333333333	0.119449629660408
0.104166666666667	0.0637603499019408
0.0520833333333333	0.0419366765645421
0.0260416666666667	0.0215633464052576
0.0130208333333333	0.0291908064564032


==> tikz/advection_paper_cflcomp_lInfErrorG-8.tsv <==
0.416666666666667	0.165636432156434
0.208333333333333	0.0927448123180069
0.104166666666667	0.052722437736801
0.0520833333333333	0.0695504147605737
0.0260416666666667	0.103587851117286
0.0130208333333333	0.165364170084916


==> tikz/advection_paper_cflcomp_lInfErrorG-9.tsv <==
0.0595238095238095	0.0210092366195653
0.182291666666667	0.0210092366195653
0.182291666666667	0.0643407871474186
0.0595238095238095	0.0210092366195653
0.182291666666667	0.0210092366195653


==> tikz/advection_paper_cflcomp_lInfErrorL-1.tsv <==
0.416666666666667	0.917474947385458
0.208333333333333	0.684328929505713
0.104166666666667	0.404265025456813
0.0520833333333333	0.210587918864225
0.0260416666666667	0.13252505636294
0.0130208333333333	0.0763728626758088


==> tikz/advection_paper_cflcomp_lInfErrorL-2.tsv <==
0.416666666666667	0.929770038469696
0.208333333333333	0.628445982154323
0.104166666666667	0.398523775523158
0.0520833333333333	0.209478629591877
0.0260416666666667	0.135726327288506
0.0130208333333333	0.096620761666003


==> tikz/advection_paper_cflcomp_lInfErrorL-3.tsv <==
0.416666666666667	0.839400495975667
0.208333333333333	0.584646652853046
0.104166666666667	0.396786507433859
0.0520833333333333	0.180502222732326
0.0260416666666667	0.12779810089667
0.0130208333333333	0.0948388107492719


==> tikz/advection_paper_cflcomp_lInfErrorL-4.tsv <==
0.416666666666667	0.707495938294549
0.208333333333333	0.482447183021544
0.104166666666667	0.297334178878005
0.0520833333333333	0.156243927123227
0.0260416666666667	0.110408069612905
0.0130208333333333	0.0665828309231973


==> tikz/advection_paper_cflcomp_lInfErrorL-5.tsv <==
0.416666666666667	0.682503129711627
0.208333333333333	0.438927354332669
0.104166666666667	0.294138289208405
0.0520833333333333	0.162631437488155
0.0260416666666667	0.107274701957189
0.0130208333333333	0.0701242319237434


==> tikz/advection_paper_cflcomp_lInfErrorL-6.tsv <==
0.416666666666667	0.684923730496263
0.208333333333333	0.481175442739225
0.104166666666667	0.311693853111512
0.0520833333333333	0.147695196574886
0.0260416666666667	0.0976532989562017
0.0130208333333333	0.0751657494897601


==> tikz/advection_paper_cflcomp_lInfErrorL-7.tsv <==
0.416666666666667	0.770686832399401
0.208333333333333	0.470254409134698
0.104166666666667	0.287463486945145
0.0520833333333333	0.144005852681959
0.0260416666666667	0.123814801811362
0.0130208333333333	0.0715942479605333


==> tikz/advection_paper_cflcomp_lInfErrorL-8.tsv <==
0.416666666666667	0.685078068577469
0.208333333333333	0.368634399895895
0.104166666666667	0.232507044941338
0.0520833333333333	0.146598140485423
0.0260416666666667	0.0833475811099307
0.0130208333333333	0.0523047821695325


==> tikz/advection_paper_cflcomp_lInfErrorL-9.tsv <==
0.0595238095238095	0.0840395112024014
0.182291666666667	0.0840395112024014
0.182291666666667	0.257371003057354
0.0595238095238095	0.0840395112024014
0.182291666666667	0.0840395112024014


==> tikz/advection_paper_fluxcomp_energyG-1.tsv <==
0.416666666666667	0.0180255189955883
0.208333333333333	0.00509887010054094
0.104166666666667	0.00131110147143297
0.0520833333333333	0.000303499294839042
0.0260416666666667	7.62588238516518e-05
0.0130208333333333	1.84516684272424e-05


==> tikz/advection_paper_fluxcomp_energyG-2.tsv <==
0.416666666666667	0.0357887286613571
0.208333333333333	0.00825411245005805
0.104166666666667	0.00175010240864308
0.0520833333333333	0.000356957460287686
0.0260416666666667	8.02057216471846e-05
0.0130208333333333	1.60340305726514e-05


==> tikz/advection_paper_fluxcomp_energyG-3.tsv <==
0.416666666666667	0.0418197103995192
0.208333333333333	0.00921794927279593
0.104166666666667	0.00185240331357481
0.0520833333333333	0.000369425956214204
0.0260416666666667	8.39196558155838e-05
0.0130208333333333	1.91184904972756e-05


==> tikz/advection_paper_fluxcomp_energyG-4.tsv <==
0.416666666666667	0.193129100640076
0.208333333333333	0.119690720698248
0.104166666666667	0.0680950864356676
0.0520833333333333	0.0372283303928093
0.0260416666666667	0.0193780095581158
0.0130208333333333	0.00998582283449675


==> tikz/advection_paper_fluxcomp_energyG-5.tsv <==
0.0148809523809524	0.00553657415946166
0.0455729166666667	0.00553657415946166
0.0455729166666667	0.0169557583633513
0.0148809523809524	0.00553657415946166
0.0455729166666667	0.00553657415946166


==> tikz/advection_paper_fluxcomp_energyL-1.tsv <==
0.416666666666667	0.117304625012758
0.208333333333333	0.0593229738205648
0.104166666666667	0.0173504723617176
0.0520833333333333	0.00427139699228968
0.0260416666666667	0.00110501579344949
0.0130208333333333	0.000273604390247691


==> tikz/advection_paper_fluxcomp_energyL-2.tsv <==
0.416666666666667	0.119737613199427
0.208333333333333	0.0723413485085017
0.104166666666667	0.022139870544566
0.0520833333333333	0.00501024326531488
0.0260416666666667	0.00119381811714481
0.0130208333333333	0.000283380849515903


==> tikz/advection_paper_fluxcomp_energyL-3.tsv <==
0.416666666666667	0.120637686805291
0.208333333333333	0.0777668941741097
0.104166666666667	0.0244278340396525
0.0520833333333333	0.00536990894849713
0.0260416666666667	0.0012508342213488
0.0130208333333333	0.000293409662089576


==> tikz/advection_paper_fluxcomp_energyL-4.tsv <==
0.416666666666667	0.123612714567334
0.208333333333333	0.116295295047406
0.104166666666667	0.100260070674257
0.0520833333333333	0.0748789485230422
0.0260416666666667	0.0478655698104473
0.0130208333333333	0.0279594571723393


==> tikz/advection_paper_fluxcomp_energyL-5.tsv <==
0.0148809523809524	0.0136758770886992
0.0455729166666667	0.0136758770886992
0.0455729166666667	0.0418823735841414
0.0148809523809524	0.0136758770886992
0.0455729166666667	0.0136758770886992


==> tikz/advection_paper_fluxcomp_energyL-6.tsv <==
0.0595238095238095	0.00283273018150492
0.182291666666667	0.00283273018150492
0.182291666666667	0.0265679108038801
0.0595238095238095	0.00283273018150492
0.182291666666667	0.00283273018150492


==> tikz/advection_paper_fluxcomp_l1ErrorG-1.tsv <==
0.416666666666667	0.0151206857286482
0.208333333333333	0.00452986978036138
0.104166666666667	0.0013836236785676
0.0520833333333333	0.000422544608768342
0.0260416666666667	0.000142670063158179
0.0130208333333333	5.08953041315656e-05


==> tikz/advection_paper_fluxcomp_l1ErrorG-2.tsv <==
0.416666666666667	0.0292747091363977
0.208333333333333	0.00684816749377764
0.104166666666667	0.00146975075345309
0.0520833333333333	0.000342297331339529
0.0260416666666667	9.63204656235202e-05
0.0130208333333333	3.00335434721909e-05


==> tikz/advection_paper_fluxcomp_l1ErrorG-3.tsv <==
0.416666666666667	0.0339109788397439
0.208333333333333	0.00829395031881313
0.104166666666667	0.0019030925845107
0.0520833333333333	0.000476606991064381
0.0260416666666667	0.00013529399574336
0.0130208333333333	4.12244240023912e-05


==> tikz/advection_paper_fluxcomp_l1ErrorG-4.tsv <==
0.416666666666667	0.127399722628424
0.208333333333333	0.0787055976816204
0.104166666666667	0.0447954656356764
0.0520833333333333	0.0245727395550699
0.0260416666666667	0.0128764729820926
0.0130208333333333	0.0066823031448905


==> tikz/advection_paper_fluxcomp_l1ErrorG-5.tsv <==
0.0148809523809524	0.00367899228059788
0.0455729166666667	0.00367899228059788
0.0455729166666667	0.011266913859331
0.0148809523809524	0.00367899228059788
0.0455729166666667	0.00367899228059788


==> tikz/advection_paper_fluxcomp_l1ErrorG-6.tsv <==
0.0595238095238095	0.000225897743439608
0.182291666666667	0.000225897743439608
0.182291666666667	0.00211867375780663
0.0595238095238095	0.000225897743439608
0.182291666666667	0.000225897743439608


==> tikz/advection_paper_fluxcomp_l1ErrorL-1.tsv <==
0.416666666666667	0.316425759439197
0.208333333333333	0.145744207623805
0.104166666666667	0.0484007930992187
0.0520833333333333	0.0161339904627377
0.0260416666666667	0.0057316109611878
0.0130208333333333	0.00208644583735866


==> tikz/advection_paper_fluxcomp_l1ErrorL-2.tsv <==
0.416666666666667	0.324809277853061
0.208333333333333	0.167357375319536
0.104166666666667	0.0459760076796628
0.0520833333333333	0.0114684823680669
0.0260416666666667	0.00326619541740473
0.0130208333333333	0.000973917013588004


==> tikz/advection_paper_fluxcomp_l1ErrorL-3.tsv <==
0.416666666666667	0.330593139994094
0.208333333333333	0.179458680003697
0.104166666666667	0.0564958120819042
0.0520833333333333	0.0157345413646295
0.0260416666666667	0.00454934450348829
0.0130208333333333	0.00132252470850292


==> tikz/advection_paper_fluxcomp_l1ErrorL-4.tsv <==
0.416666666666667	0.356489205949257
0.208333333333333	0.312591078403987
0.104166666666667	0.23742207682322
0.0520833333333333	0.158934106304018
0.0260416666666667	0.0935520369291196
0.0130208333333333	0.0519016179445064


==> tikz/advection_paper_fluxcomp_l1ErrorL-5.tsv <==
0.0148809523809524	0.0267291534083199
0.0455729166666667	0.0267291534083199
0.0455729166666667	0.0818580323129797
0.0148809523809524	0.0267291534083199
0.0455729166666667	0.0267291534083199


==> tikz/advection_paper_fluxcomp_l1ErrorL-6.tsv <==
0.0595238095238095	0.00750628696810822
0.182291666666667	0.00750628696810822
0.182291666666667	0.0704007617594837
0.0595238095238095	0.00750628696810822
0.182291666666667	0.00750628696810822


==> tikz/advection_paper_fluxcomp_lInfErrorG-1.tsv <==
0.416666666666667	0.261593565636194
0.208333333333333	0.165894603304335
0.104166666666667	0.0943265034882273
0.0520833333333333	0.0609373443426043
0.0260416666666667	0.0355221420592762
0.0130208333333333	0.0199302019906094


==> tikz/advection_paper_fluxcomp_lInfErrorG-2.tsv <==
0.416666666666667	0.268411916162962
0.208333333333333	0.160200397997654
0.104166666666667	0.0881106795643705
0.0520833333333333	0.051014088073779
0.0260416666666667	0.0280968601725674
0.0130208333333333	0.0147487320719561


==> tikz/advection_paper_fluxcomp_lInfErrorG-3.tsv <==
0.416666666666667	0.273183942281389
0.208333333333333	0.160589979726795
0.104166666666667	0.0873102598316755
0.0520833333333333	0.0511628827868945
0.0260416666666667	0.0281411284178652
0.0130208333333333	0.0147569348520434


==> tikz/advection_paper_fluxcomp_lInfErrorG-4.tsv <==
0.416666666666667	0.369408625598997
0.208333333333333	0.306279236974813
0.104166666666667	0.21650465163745
0.0520833333333333	0.153341627984407
0.0260416666666667	0.0995605531243443
0.0130208333333333	0.0652244958547208


==> tikz/advection_paper_fluxcomp_lInfErrorG-5.tsv <==
0.0595238095238095	0.0249457885233359
0.182291666666667	0.0249457885233359
0.182291666666667	0.0763964773527161
0.0595238095238095	0.0249457885233359
0.182291666666667	0.0249457885233359


==> tikz/advection_paper_fluxcomp_lInfErrorL-1.tsv <==
0.416666666666667	0.929770038469696
0.208333333333333	0.628445982154323
0.104166666666667	0.398523775523158
0.0520833333333333	0.209478629591877
0.0260416666666667	0.135726327288506
0.0130208333333333	0.096620761666003


==> tikz/advection_paper_fluxcomp_lInfErrorL-2.tsv <==
0.416666666666667	0.95551857878944
0.208333333333333	0.684208705732393
0.104166666666667	0.404738110642387
0.0520833333333333	0.204019405455838
0.0260416666666667	0.136181635203326
0.0130208333333333	0.104947717127751


==> tikz/advection_paper_fluxcomp_lInfErrorL-3.tsv <==
0.416666666666667	0.9603698972107
0.208333333333333	0.706536692438015
0.104166666666667	0.401897244482443
0.0520833333333333	0.202494847089084
0.0260416666666667	0.132275068339137
0.0130208333333333	0.102159663234044


==> tikz/advection_paper_fluxcomp_lInfErrorL-4.tsv <==
0.416666666666667	0.982464052692797
0.208333333333333	0.930917838957894
0.104166666666667	0.766322701332425
0.0520833333333333	0.563637504919672
0.0260416666666667	0.388827951474021
0.0130208333333333	0.264645596255993


==> tikz/advection_paper_fluxcomp_lInfErrorL-5.tsv <==
0.0595238095238095	0.113863935863759
0.182291666666667	0.113863935863759
0.182291666666667	0.348708303582763
0.0595238095238095	0.113863935863759
0.182291666666667	0.113863935863759


==> tikz/advection_paper_nointerface_fluxcomp_energyL-1.tsv <==
0.416666666666667	0.0475826693854228
0.208333333333333	0.0102834117688143
0.104166666666667	0.00160751924731801
0.0520833333333333	0.000226981093502886
0.0260416666666667	3.2109665470181e-05
0.0130208333333333	4.65267353827466e-06


==> tikz/advection_paper_nointerface_fluxcomp_energyL-2.tsv <==
0.416666666666667	0.233851153739188
0.208333333333333	0.0622352871109791
0.104166666666667	0.00984250887754782
0.0520833333333333	0.00135736450600898
0.0260416666666667	0.000177362174729188
0.0130208333333333	2.32945891587847e-05


==> tikz/advection_paper_nointerface_fluxcomp_energyL-3.tsv <==
0.416666666666667	0.287517620777593
0.208333333333333	0.0861419092881888
0.104166666666667	0.0132906565078438
0.0520833333333333	0.00167164020191412
0.0260416666666667	0.000201538249888886
0.0130208333333333	2.50537746424033e-05


==> tikz/advection_paper_nointerface_fluxcomp_energyL-4.tsv <==
0.416666666666667	0.439489331801461
0.208333333333333	0.373679384560554
0.104166666666667	0.27853664823465
0.0520833333333333	0.183369088270083
0.0260416666666667	0.107025040056761
0.0130208333333333	0.0577603767629163


==> tikz/advection_paper_nointerface_fluxcomp_energyL-5.tsv <==
0.0148809523809524	0.0305785828733602
0.0455729166666667	0.0305785828733602
0.0455729166666667	0.0936469100496657
0.0148809523809524	0.0305785828733602
0.0455729166666667	0.0305785828733602


==> tikz/advection_paper_nointerface_fluxcomp_energyL-6.tsv <==
0.0595238095238095	0.000149972641149202
0.182291666666667	0.000149972641149202
0.182291666666667	0.00430764923304747
0.0595238095238095	0.000149972641149202
0.182291666666667	0.000149972641149202


==> tikz/advection_paper_nointerface_fluxcomp_l1ErrorL-1.tsv <==
0.416666666666667	0.0325079752319703
0.208333333333333	0.00750370367280865
0.104166666666667	0.00120699700910141
0.0520833333333333	0.000176990164676271
0.0260416666666667	2.74283538038935e-05
0.0130208333333333	4.44796776244967e-06


==> tikz/advection_paper_nointerface_fluxcomp_l1ErrorL-2.tsv <==
0.416666666666667	0.142310906186776
0.208333333333333	0.0375556784257944
0.104166666666667	0.00592870922025575
0.0520833333333333	0.000793403279855895
0.0260416666666667	0.000101118659624732
0.0130208333333333	1.30450568514039e-05


==> tikz/advection_paper_nointerface_fluxcomp_l1ErrorL-3.tsv <==
0.416666666666667	0.170224024679169
0.208333333333333	0.0506323834909737
0.104166666666667	0.0100506098309705
0.0520833333333333	0.00201459129972513
0.0260416666666667	0.000429983994106961
0.0130208333333333	8.52678437682913e-05


==> tikz/advection_paper_nointerface_fluxcomp_l1ErrorL-4.tsv <==
0.416666666666667	0.296628898857319
0.208333333333333	0.229397047164947
0.104166666666667	0.154197869299561
0.0520833333333333	0.0936611093138613
0.0260416666666667	0.0518027290207706
0.0130208333333333	0.027082303487023


==> tikz/advection_paper_nointerface_fluxcomp_l1ErrorL-5.tsv <==
0.0148809523809524	0.0148007797202202
0.0455729166666667	0.0148007797202202
0.0455729166666667	0.0453273878931742
0.0148809523809524	0.0148007797202202
0.0455729166666667	0.0148007797202202


==> tikz/advection_paper_nointerface_fluxcomp_l1ErrorL-6.tsv <==
0.0595238095238095	0.000112606134959898
0.182291666666667	0.000112606134959898
0.182291666666667	0.00323437479782643
0.0595238095238095	0.000112606134959898
0.182291666666667	0.000112606134959898


==> tikz/advection_paper_nointerface_fluxcomp_lInfErrorL-1.tsv <==
0.416666666666667	0.137036477956709
0.208333333333333	0.0414459586078425
0.104166666666667	0.00751399605991973
0.0520833333333333	0.00123862982360104
0.0260416666666667	0.000200207784198797
0.0130208333333333	3.40851008023557e-05


==> tikz/advection_paper_nointerface_fluxcomp_lInfErrorL-2.tsv <==
0.416666666666667	0.490984635264437
0.208333333333333	0.165020961071535
0.104166666666667	0.0312970659212521
0.0520833333333333	0.00442102877051953
0.0260416666666667	0.000560552529942027
0.0130208333333333	7.01395729082455e-05


==> tikz/advection_paper_nointerface_fluxcomp_lInfErrorL-3.tsv <==
0.416666666666667	0.614818000167344
0.208333333333333	0.271511465504732
0.104166666666667	0.0931149952121527
0.0520833333333333	0.0310178985437957
0.0260416666666667	0.0104550863183658
0.0130208333333333	0.00357382486049973


==> tikz/advection_paper_nointerface_fluxcomp_lInfErrorL-4.tsv <==
0.416666666666667	0.839589842109684
0.208333333333333	0.73582116590901
0.104166666666667	0.52953779137432
0.0520833333333333	0.341698785841538
0.0260416666666667	0.197066333611122
0.0130208333333333	0.105693780053533


==> tikz/advection_paper_nointerface_fluxcomp_lInfErrorL-5.tsv <==
0.0148809523809524	0.0563046667460349
0.0455729166666667	0.0563046667460349
0.0455729166666667	0.172433041909732
0.0148809523809524	0.0563046667460349
0.0455729166666667	0.0563046667460349


==> tikz/advection_paper_nointerface_fluxcomp_lInfErrorL-6.tsv <==
0.0595238095238095	0.000701014209671812
0.182291666666667	0.000701014209671812
0.182291666666667	0.0201351613168162
0.0595238095238095	0.000701014209671812
0.182291666666667	0.000701014209671812


==> tikz/advection_paper_show_energy-1.tsv <==
0.01	0
0.02	8.40966446696845e-05
0.03	0.000163912921197662
0.04	0.000240539903815895
0.05	0.000313893663737463
0.06	0.000385149203981583
0.07	0.000456488673012845
0.08	0.00051884776182487
0.09	0.000583976500610928
0.1	0.000642810580364972
0.11	0.000695350001086892
0.12	0.000749484068763517
0.13	0.000796064545601549
0.14	0.000838448583084794
0.15	0.000879070116039049
0.16	0.000913648776322495
0.17	0.000950661371431627
0.18	0.000982806096889166
0.19	0.00101671332687581
0.2	0.00104810269324951
0.21	0.00107932420204915
0.22	0.00111205642901646
0.23	0.00114260650751918
0.24	0.00117601016478319
0.25	0.00120857453417622
0.26	0.00124080318842101
0.27	0.0012712693381367
0.28	0.00129913369545243
0.29	0.00133169806484557
0.3	0.00136308743121927
0.31333333	0.00140051967026389
0.32666667	0.00144223227745044
0.34	0.00147840558468859
0.35333333	0.00151071816772042
0.36666667	0.00154328253711344
0.38	0.00157576297771955
0.39333333	0.00160245233201584
0.41111111	0.00163400955596382
0.42888889	0.00166296498751184
0.44666667	0.00168604540396311
0.46444444	0.00170283116138215
0.48222222	0.0017120633279627
0.5	0.00171491690672398
0.5237037	0.00172012049152392
0.54740741	0.00173824910953657
0.57111111	0.00177198848194893
0.59481481	0.00181982789059332
0.61851852	0.0018856280596764
0.64222222	0.00196275861501716
0.66592593	0.00205743028686101
0.6837037	0.00212876975589216
0.70148148	0.00220950924907826
0.71925926	0.00229914519369634
0.73703704	0.00239222221858526
0.75037037	0.00246079203764238
0.7637037	0.00253213150667353
0.77703704	0.00260162454238877
0.79037037	0.00267808366743283
0.8037037	0.00275504636519941
0.81703704	0.00283226084932742
0.83037037	0.00291551820612623
0.8437037	0.00300481843559597
0.85703704	0.00309907046350433
0.86703704	0.00315849204476792
0.87703704	0.00322479578657342
0.88703704	0.00329026024050794
0.89703704	0.00335899791713923
0.90703704	0.0034241266559254
0.91703704	0.00349236075983417
0.92703704	0.00356445558794916
0.93703704	0.00363302540700627
0.94703704	0.0037080577426698
0.95703704	0.00378183114652686
0.96703704	0.00385619205189347
0.97703704	0.00392895831030526
0.98703704	0.00400239599901397
0.99703704	0.00407339975289678
1	0.00409329087543842


==> tikz/advection_paper_show_energy-10.tsv <==
0.00010022596	0
0.0715216383914286	3.06886057269382e-05
0.142943050822857	7.89981900353145e-05
0.214364463254286	0.00016396109998931
0.285785875685714	0.000297395207586546
0.357207288117143	0.000447727086217318
0.428628700548571	0.0005804339129083
0.50005011298	0.000621017619612751
0.571471525411429	0.000661137301741315
0.642892937842857	0.000739624023151716
0.714314350274286	0.000817250195495198
0.785735762705714	0.000877003789821439
0.857157175137143	0.000685595206342988
0.928578587568571	0.000277231571886752
1	0.000163982220097836


==> tikz/advection_paper_show_energy-11.tsv <==
1.0033913e-05	0
2.0067826e-05	0
3.0101738e-05	0
4.0135651e-05	0
5.0169564e-05	0
6.0203477e-05	0
7.0237389e-05	0
8.0271302e-05	0
9.0305215e-05	0
0.00010033913	0
0.0010033913	5.03527799677883e-07
0.0020067826	9.2313429944646e-07
0.0030001399	1.34274079921504e-06
0.0040035312	1.84626859889292e-06
0.0050069225	2.18195379864117e-06
0.0060002798	2.51763899850044e-06
0.0070036711	2.85332419835971e-06
0.0080070624	3.18900939810796e-06
0.0090004198	3.5246945978562e-06
0.010003811	3.86037979760445e-06
0.011007202	4.11214369744339e-06
0.01200056	4.36390759739336e-06
0.013003951	4.6156714972323e-06
0.014007342	4.86743539707124e-06
0.0150007	5.11919929679916e-06
0.016004091	5.20312059681949e-06
0.017007482	5.20312059681949e-06
0.01800084	5.03527799688985e-06
0.019004231	4.69959279714161e-06
0.020007622	4.44782889730266e-06
0.021000979	4.69959279714161e-06
0.022004371	4.95135669686952e-06
0.023007762	5.20312059681949e-06
0.024001119	5.3709631966381e-06
0.025004511	5.45488449665843e-06
0.026007902	5.45488449665843e-06
0.027001259	5.3709631966381e-06
0.028004651	5.3709631966381e-06
0.029008042	5.03527799688985e-06
0.030001399	4.27998629737303e-06
0.03100479	3.86037979760445e-06
0.032008182	3.60861589776551e-06
0.033001539	3.77645849769515e-06
0.03400493	3.86037979760445e-06
0.035008322	3.69253719767482e-06
0.036001679	3.35685199792657e-06
0.03700507	3.02116679817832e-06
0.038008462	2.85332419835971e-06
0.039001819	2.68548159843007e-06
0.04000521	2.3497963985708e-06
0.041008602	1.93018989880223e-06
0.042001959	1.34274079921504e-06
0.04300535	3.3568519985927e-07
0.044008741	8.39212999315109e-07
0.045002099	3.18900939810796e-06
0.04600549	5.11919929668814e-06
0.047008881	6.79762529576244e-06
0.048002239	7.46899569525894e-06
0.04900563	7.6368382952996e-06
0.050009021	7.97252349493682e-06
0.051002379	8.3921299947054e-06
0.05200577	8.97957909429259e-06
0.053009161	9.65094949401113e-06
0.054002519	1.09097689930948e-05
0.05500591	1.27560375919877e-05
0.056009301	1.51058339905585e-05
0.057002658	1.72038664891794e-05
0.05800605	2.0308954587378e-05
0.059009441	2.22391444861803e-05
0.060002798	2.37497278852139e-05
0.06100619	2.4840704784479e-05
0.062009581	2.66030520832405e-05
0.063002938	3.02116679811171e-05
0.06400633	3.13865661802915e-05
0.065009721	3.19740152801007e-05
0.066003078	3.23936217798693e-05
0.06700647	3.30649921793658e-05
0.068009861	3.42398903785401e-05
0.069003218	3.57504737777958e-05
0.070006609	3.75967423764667e-05
0.071010001	4.01983026749875e-05
0.072003358	4.45622102720478e-05
0.073006749	4.91778817692801e-05
0.074000107	5.32061041667031e-05
0.075003498	5.53880579652333e-05
0.076006889	5.6646877464539e-05
0.077000247	5.79056969638447e-05
0.078003638	5.9835886862647e-05
0.079007029	6.13464702616806e-05
0.080000387	6.28570536607143e-05
0.081003778	6.57103778589629e-05
0.082007169	7.04099706561045e-05
0.083000526	7.57809338527426e-05
0.084003918	8.08162118495215e-05
0.085007309	8.23267952485551e-05
0.086000666	8.48444342469445e-05
0.087004058	8.76977584451932e-05
0.088007449	9.17259808426163e-05
0.089000806	9.80200783387009e-05
0.090004198	0.000104398097134695
0.091007589	0.000110440430731051
0.092000946	0.000114636495728515
0.093004338	0.0001209305932246
0.094007729	0.000125881949921469
0.095001086	0.000130917227918248
0.096004477	0.000134190158616265
0.097007869	0.000139057594013225
0.098001226	0.000148037173107518
0.099004617	0.000155338326202958
0.10000801	0.000156932830902123
0.10100137	0.000159030863400744
0.10200476	0.000161716344998952
0.10300815	0.000164821433097151
0.10400151	0.00016952102589407
0.1050049	0.000173381405691897
0.10600829	0.000180850401387156
0.10700165	0.000191676249080341
0.10800504	0.00020434836537242
0.10900843	0.000217272245564448
0.11000179	0.000227258880258319
0.11100518	0.000233385135154363
0.11200857	0.000238672177051091
0.11300193	0.000244546668047407
0.11400532	0.000253526247141922
0.11500871	0.000269303451531977
0.11600207	0.00028306654472332
0.11700546	0.000293304943316919
0.11800885	0.000296913559214795
0.11900221	0.000299934726012863
0.1200056	0.000303795105810467
0.12100899	0.000309501754206964
0.12200235	0.000317809962901761
0.12300574	0.000330649921793658
0.12400913	0.000353476515379425
0.12500249	0.00037412115516644
0.12600588	0.000387884248358006
0.12700927	0.00039451403105395
0.12800263	0.000402990082348564
0.12900602	0.000412137504042898
0.13000941	0.000419438657138338
0.13100277	0.000426488046333828
0.13200616	0.000435299782828524
0.13300955	0.000448643269520099
0.13400291	0.000472812603905082
0.1350063	0.000486240011896566
0.13600969	0.000503443878385967
0.13700305	0.000520479902275328
0.13800644	0.000533571625067175
0.13900983	0.000545824134859485
0.14000318	0.00056672053854645
0.14100658	0.000605072572622545
0.14200997	0.000639060699101357
0.14300332	0.000669775894882152
0.14400672	0.00068034997867561
0.14500007	0.00069713423866502
0.14600346	0.000702840887061518
0.14700686	0.000711736544855901
0.14800021	0.000719876910950878
0.1490036	0.000730618837344155
0.150007	0.0007463121204343
0.15100035	0.00077106890391887
0.15200374	0.000816973854990355
0.15300714	0.000865899972859907
0.15400049	0.000883355603248814
0.15500388	0.000913567271230153
0.15600728	0.000931610350718648
0.15700063	0.000944953837410445
0.15800402	0.000965346713297732
0.15900742	0.000999670524976404
0.16000077	0.00107192676423118
0.16100416	0.00109794236721505
0.16200756	0.00110205451091261
0.16300091	0.00110943958530796
0.1640043	0.00112093680340064
0.1650077	0.00113738537819041
0.16600105	0.00116071549957586
0.16700444	0.0011942840195549
0.16800784	0.00124597954032279
0.16900119	0.00133720199336573
0.17000458	0.00142380877491188
0.17100798	0.00150865320915883
0.17200133	0.00152434649224897
0.17300472	0.00153382959914317
0.17400812	0.00154499113203621
0.17500147	0.00155984520212682
0.17600486	0.00158124513361346
0.17700826	0.0016128834636937
0.17800161	0.00165769743786592
0.179005	0.00172953407062115
0.1800084	0.00181253223626943
0.18100175	0.00185986384943981
0.18200514	0.00189418766111826
0.18300854	0.00194059613998943
0.18400189	0.00199363440155631
0.18500528	0.00204700834832305
0.18600868	0.00211934850887796
0.18700203	0.00223046031000873
0.18800542	0.00243749415697936
0.18900881	0.00260760263197346
0.19000217	0.00273524692919369
0.19100556	0.00274607277688688
0.19200895	0.00275790568017964
0.19300231	0.00277309543547011
0.1940057	0.00279323654745744
0.19500909	0.00281606314104321
0.19600245	0.00284375717002594
0.19700584	0.00287740961130512
0.19800923	0.00292096476597781
0.19900259	0.00298038104634069
0.20000598	0.0030737854531826
0.20100937	0.00326067818816589
0.20200273	0.0033497186874103
0.20300612	0.00348357316082692
0.20400951	0.00360651786525024
0.20500287	0.0037605134506542
0.20600626	0.0039692257236239
0.20700965	0.00427310475073428
0.20800301	0.00477361138362209
0.2090064	0.00569137471984971
0.21000979	0.00647461221226098
0.21100315	0.00636920705952693
0.21200654	0.00627588657398492
0.21300993	0.00620128053833158
0.21400329	0.00614161249406875
0.21500668	0.00611803060878335
0.21600004	0.00612256235898068
0.21700343	0.00612600313227851
0.21800682	0.00618021629204479
0.21900018	0.00628352341228022
0.22000357	0.00647301770756203
0.22100696	0.00684999218692695
0.22200032	0.00746270159784457
0.22300371	0.00781861183092269
0.2240071	0.00791419819156314
0.22500046	0.0082377987241613
0.22600385	0.00817133305460271
0.22700724	0.00850198297639637
0.2280006	0.00874569043144446
0.22900399	0.00916051341708557
0.23000738	0.00988559344863327
0.23100074	0.0113522860078183
0.23200413	0.0131877287589734
0.23300752	0.0132499983635346
0.23400088	0.0129721349394079
0.23500427	0.0127357286374554
0.23600766	0.0125333943832817
0.23700102	0.0123750348902805
0.23800441	0.0122496564681587
0.2390078	0.0121589375429152
0.24000116	0.012029279134496
0.24100455	0.0119007956242763
0.24200794	0.0117859912859477
0.2430013	0.0116909084531072
0.24400469	0.0116153792831541
0.24501143	0.0115763558786786
0.24600144	0.0116587665952272
0.24700483	0.0117768438642536
0.24800822	0.0119500574273455
0.24901161	0.0122144934434807
0.25000163	0.0126517234162078
0.25100502	0.0133869579250492
0.25200841	0.0144833897088652
0.2530118	0.0147187889552183
0.25400181	0.0147088862418245
0.2550052	0.0149247318252899
0.2560086	0.0155854442197778
0.25701199	0.0162756129905473
0.258002	0.0161504024110253
0.25900539	0.0160529697817862
0.26000878	0.0159851613714284
0.26101217	0.0159483199207513
0.26200219	0.0159478163929516
0.26300558	0.0159928821310236
0.26400897	0.0161029029552548
0.26501236	0.016323951659317
0.26600237	0.0166120534820373
0.26700576	0.0169328846117371
0.26800915	0.0171226306709189
0.26901255	0.0171063499387289
0.27000256	0.0170961954614353
0.27100595	0.0171276659489157
0.27200934	0.0171807042104826
0.27301273	0.0172601776815331
0.27400275	0.017363065195269
0.27500614	0.0174983463307845
0.27600953	0.0177182201366473
0.27701292	0.0180608708043335
0.27800293	0.0185466912097305
0.27900632	0.0193133962060521
0.28000971	0.0207276379527699
0.28101311	0.0208379105409013
0.28200312	0.0210698690139566
0.28300651	0.020902529941861
0.2840099	0.0209141950025538
0.28501329	0.0209914025985054
0.28600331	0.0210882477786452
0.2870067	0.0212225218585613
0.28801009	0.0214001832505506
0.2890001	0.021628449186408
0.29000349	0.0219289713615207
0.29100688	0.0223244085268739
0.29201027	0.0228585676010409
0.29300029	0.023568122192098
0.29400368	0.0246848629305014
0.29500707	0.0260069590898768
0.29601046	0.0270639478627175
0.29700047	0.0282156837831991
0.29800386	0.0281350354139493
0.29900726	0.0280698285638901
0.30001065	0.0280214898951203
0.30100066	0.02798968372244
0.30200405	0.027978270425647
0.30300744	0.0279909425419391
0.30401083	0.0280260216453172
0.30500085	0.0280845987126808
0.30600424	0.0281780031195225
0.30700763	0.0283209210933333
0.30801102	0.0285514529042896
0.30900103	0.0289041741279694
0.31000442	0.0294298571508416
0.31100782	0.0302689023077181
0.31201121	0.0305877193262194
0.31300122	0.0312022750057359
0.31400461	0.0311466351838707
0.315008	0.0311522579109673
0.31601139	0.031221325140824
0.31700141	0.0313546760864409
0.3180048	0.0315713608829058
0.31901711	0.0320844557107856
0.32001604	0.0326871784870097
0.32101497	0.0334151957640554
0.3220139	0.0343131536734953
0.32301283	0.0354523853202846
0.32401177	0.0369561710940467
0.3250107	0.0390625118014327
0.32600963	0.0423112731650062
0.32700856	0.0433980539993284
0.32800749	0.0463749942723712
0.32900643	0.0476251698776915
0.33000536	0.0473285920036763
0.33100429	0.0470806045623311
0.33200322	0.046909321189138
0.33300215	0.0467626267568295
0.33400108	0.046639849895006
0.33500002	0.04653729806647
0.33601679	0.0464541320582219
0.33701572	0.0463873307034635
0.33801465	0.0463326140158975
0.33901358	0.0463000525515178
0.34001251	0.0462882196482253
0.34101144	0.0462974509912197
0.34201038	0.0463300124555994
0.34300931	0.0463911071619612
0.34400824	0.046487448814301
0.34500717	0.046630198945512
0.3460061	0.0468360578942837
0.34700504	0.0471368318332959
0.34800397	0.0475817825656186
0.3490029	0.0479444065026924
0.35000183	0.0484522142886754
0.35100076	0.0488807164462082
0.35201753	0.0493880207043917
0.35301646	0.0499690078639292
0.3540154	0.0506477633379059
0.35501433	0.0514461066643079
0.35601326	0.0523951726454157
0.35701219	0.0535401948619016
0.35801112	0.0549523385761206
0.35901005	0.0567476669459008
0.36000899	0.0584017557678689
0.36100792	0.0606689736072548
0.36200685	0.0636861961042725
0.36300578	0.0671443411112151
0.36400471	0.0713474554977935
0.36500365	0.071675000331489
0.36600258	0.0761217382518151
0.36700151	0.0769194941291176
0.36801828	0.076807962721487
0.36901721	0.0767621416917157
0.37001614	0.0767586169971179
0.37101507	0.0767954584477948
0.37201401	0.0768715750668474
0.37301294	0.0769820994188786
0.37401187	0.0771312275688854
0.3750108	0.0773206379428675
0.37600973	0.077535896077233
0.37700866	0.0777542592996969
0.3780076	0.0780372419231203
0.37900653	0.0783772910305081
0.38000546	0.0787589651026701
0.38100439	0.0791901527418011
0.38200332	0.0796732037442998
0.38300225	0.0802148318141618
0.38400119	0.0808228416322827
0.38500012	0.0815051218008571
0.38602283	0.0822918000665662
0.38702177	0.0831610568914241
0.3880207	0.0841618183932997
0.38901963	0.085296266525992
0.39001856	0.0865919274758837
0.39101749	0.0880845517167528
0.39201642	0.0898140857873739
0.39301536	0.0918570659132996
0.39401429	0.0943170509786651
0.39501322	0.097340231887979
0.39601215	0.101159070642097
0.39701108	0.106223049723538
0.39801002	0.108068982637187
0.39900895	0.111107353301791
0.40000788	0.115669315166945
0.40100681	0.121555806909173
0.40200574	0.121395181541074
0.40302053	0.121283901897343
0.40400361	0.121229688737577
0.40501839	0.121234640094274
0.40600147	0.121296909698835
0.40701626	0.121421700671857
0.40803105	0.121612789471838
0.40901412	0.121867574538479
0.41002891	0.122211232261765
0.41101198	0.122633692085701
0.41202677	0.123178341322361
0.41300985	0.123832591776753
0.41402464	0.124670210271531
0.41500771	0.125678440769102
0.4160225	0.126988620103884
0.41700557	0.128649338708549
0.41802036	0.129844294098503
0.41900344	0.130047299723076
0.42001823	0.131215735982248
0.4210013	0.133219608782398
0.42201609	0.133748229050768
0.42303088	0.134092306380553
0.42401395	0.134450986016529
0.42502874	0.134845248283683
0.42601182	0.135246140333533
0.4270266	0.135683538148861
0.42804139	0.136145189219872
0.4290139	0.136610448906782
0.43002869	0.137120354725264
0.43100119	0.137632442497545
0.43201598	0.138181791327002
0.43303077	0.138758246736342
0.43400327	0.139336380571682
0.43501806	0.139966377770389
0.43603285	0.140623229785079
0.43700535	0.14127873905897
0.43802014	0.141990475603826
0.43903493	0.142730997154564
0.44000743	0.143468245774604
0.44102222	0.144267176550106
0.44203701	0.145097493891788
0.44300951	0.145923783011073
0.4440243	0.146819139360214
0.44503909	0.147749658734034
0.44603978	0.148702836858839
0.44705457	0.149707123055313
0.44801298	0.150691771667598
0.44902777	0.151774104673023
0.45004256	0.152899153620121
0.45100097	0.154001124209734
0.45201575	0.155212612095778
0.45303054	0.156473026099692
0.45404533	0.157784632096574
0.45500374	0.15907257228687
0.45601853	0.160490926177286
0.45703332	0.161966766158165
0.4580481	0.163502274183307
0.45900652	0.165010088179466
0.46005889	0.166733412073892
0.46103609	0.168398158900953
0.46201329	0.170130042767973
0.46306567	0.17207491889426
0.46404287	0.173958700314184
0.46502007	0.17592153559866
0.46607245	0.178128497944683
0.46704965	0.180268910699848
0.46802685	0.182501720806255
0.46900405	0.184831963541902
0.47003137	0.187392234560705
0.47103363	0.190005208155875
0.47203589	0.19273810528867
0.47303815	0.195597136135286
0.47404041	0.19858893047842
0.47504267	0.201720034179467
0.47604493	0.204997328785022
0.47704719	0.208427276235183
0.47804945	0.208613161914567
0.47911852	0.208260944218687
0.48005397	0.208231739606305
0.48112304	0.208471250996356
0.48205849	0.208883136736499
0.48312756	0.209544268737486
0.484063	0.210257180180542
0.48513208	0.21118979758686
0.48602298	0.212037570558931
0.48709206	0.213109749087062
0.48816113	0.214211887519275
0.48911142	0.215193011436962
0.49006171	0.216156260117762
0.491012	0.217084513616483
0.49204149	0.218033076069791
0.49330854	0.219094009143729
0.49425883	0.219797017873391
0.4954203	0.220532336303532
0.496265	0.220973510577357
0.4971097	0.221330427866034
0.49823597	0.221669134232623
0.49936224	0.221845536805113
0.50048851	0.221862824592902
0.50123936	0.221812891419433
0.50274105	0.221589408997672
0.5034919	0.221421398555177
0.50424275	0.221220239199203
0.50555673	0.220799289958665
0.50611986	0.220595612963692
0.50710535	0.220210917724732
0.5083724	0.21967012886787
0.50921711	0.21928442657331
0.5101674	0.218828314308095
0.51111769	0.218349878977093
0.51206798	0.217849456265505
0.51301827	0.217326794409431
0.51420613	0.216641912680559
0.51515642	0.216068142752817
0.51610671	0.215470707018489
0.51717579	0.214769544557427
0.51806669	0.214161786503206
0.51913577	0.213403557558179
0.52002666	0.212746789464789
0.52109574	0.211928976396799
0.52212027	0.211115107629906
0.52305571	0.210346472443686
0.52412479	0.209438443978252
0.52506023	0.208618197192564
0.52612931	0.207674502174653
0.52706475	0.206823204507984
0.52800019	0.205948492798629
0.52906927	0.20492112824467
0.53007153	0.203931780039587
0.53107379	0.20291792681492
0.53207605	0.201880323862367
0.53307831	0.200819810394929
0.53408057	0.199737057783004
0.53508283	0.198632989160893
0.53608509	0.197508359820294
0.53708735	0.196364008974208
0.53808961	0.195200607993034
0.53904175	0.194078496291434
0.54001896	0.192910479638762
0.54107133	0.191635043722158
0.54204853	0.190435053054206
0.54302574	0.189220879686564
0.54400294	0.18799311106833
0.54505531	0.186656664366664
0.54603251	0.185403215830645
0.54700972	0.184137598706135
0.54806209	0.182761289386993
0.54903929	0.181472845668897
0.5500165	0.180175170607807
0.55106887	0.178768565699384
0.55200849	0.177504207394373
0.55302328	0.176130835320729
0.55403806	0.17475074954309
0.55505285	0.173364789274455
0.55601126	0.172051085245075
0.55702605	0.170655893633445
0.55804084	0.169257009484617
0.55905563	0.167855188090292
0.56001404	0.166529231551119
0.56102882	0.165124053304796
0.56204361	0.163718119766773
0.56300202	0.162390065195101
0.56401681	0.160984299499678
0.5650316	0.159579624781154
0.56604639	0.158176544567329
0.5670048	0.156853273509755
0.56801958	0.155454892888727
0.56903437	0.154059533434498
0.57000688	0.15272577221443
0.57102166	0.151337210385496
0.57203645	0.14995267677896
0.57300896	0.148630244934384
0.57402375	0.147255446198642
0.57503853	0.145886018426096
0.57601104	0.144579195943311
0.57702583	0.143221517152758
0.57804061	0.141870216381001
0.57901312	0.140581520899005
0.58002791	0.13924289224354
0.58100041	0.137966113586137
0.5820152	0.136642087236863
0.58302999	0.135326033411084
0.58400249	0.134077200546562
0.58501728	0.132790687018365
0.58603207	0.13151583855086
0.58700457	0.130303931058316
0.58801936	0.129049811151899
0.58903415	0.127806768857074
0.59000665	0.12662608008811
0.59102144	0.125405193016472
0.59200452	0.124233483826603
0.5930193	0.123035255505951
0.59400238	0.121885449775368
0.59501717	0.120710383733501
0.59600024	0.119585083022503
0.59701503	0.11843443807892
0.59802982	0.117295038589531
0.5990129	0.116198103277916
0.60002768	0.115073138252117
0.60101076	0.113992819357891
0.60202555	0.112896135810175
0.60300862	0.111850728176727
0.60402341	0.110787445306391
0.60500649	0.109772333262224
0.60602127	0.108740017351568
0.60700435	0.107750753067785
0.60801914	0.106739501403416
0.60900221	0.105769539018621
0.610017	0.104778176702339
0.61100008	0.103827348373932
0.61201486	0.102855539720539
0.61302965	0.101893633780539
0.61401273	0.100971086930214
0.61502752	0.100028231125302
0.61601059	0.0991239791183665
0.61702538	0.0981998377633428
0.61800846	0.0973133770719958
0.61902324	0.0964073627177611
0.62000632	0.0955382737355031
0.62102111	0.0946498828542572
0.62200418	0.0937974942106892
0.62301897	0.0929259715107329
0.6240179	0.0920761005061628
0.62501683	0.0912341181037881
0.62601577	0.0903998564610085
0.6270147	0.0895733155778242
0.62801363	0.0887539919264353
0.62901256	0.087941801585542
0.63001149	0.0871364927912441
0.63101042	0.0863378977009424
0.63200936	0.0855458484720366
0.63300829	0.0847598415767266
0.63400722	0.0839785342742143
0.63500615	0.0832037728330974
0.63600508	0.0824356411746767
0.63700401	0.0816740553776516
0.63800295	0.0809200224976221
0.63900188	0.0801750531179866
0.64000081	0.0794357064654481
0.64102353	0.0786838555392169
0.64202246	0.0779576845307699
0.64302139	0.0772399895736176
0.64402032	0.0765295957695609
0.64501925	0.0758264191972995
0.64601818	0.0751303759355337
0.64701712	0.0744413820629635
0.64801605	0.0737593536582888
0.64901498	0.07308420680021
0.65001391	0.072415857567427
0.65101284	0.0717542220386396
0.65201178	0.0710980413943489
0.65301071	0.0704507564078527
0.65400964	0.0698171505932481
0.65500857	0.0691980631635343
0.6560075	0.0685937458826111
0.65700643	0.068004366593079
0.65800537	0.0674253096234401
0.6590043	0.0668525467512975
0.66000323	0.0662858262127508
0.66100216	0.0657252319291006
0.66200109	0.0651704282151466
0.66300002	0.0646212472282892
0.66402274	0.0640646811670365
0.66502167	0.0635264099491721
0.6660206	0.0629931740093046
0.66701954	0.0624647215835343
0.66801847	0.0619408848292613
0.66900551	0.0614276221587813
0.67000444	0.0609127649836025
0.67100337	0.060402187794721
0.6720023	0.0598952192217375
0.67300123	0.0593894255469529
0.67400017	0.0588895902844646
0.67501694	0.0583854750356791
0.67601587	0.0578943675883854
0.6770148	0.0574073722847892
0.67801373	0.0569243212822905
0.67901266	0.0564451306595894
0.68001159	0.0559697164953861
0.68101053	0.0554979948683805
0.68200946	0.0550297979359724
0.68300839	0.0545646221703626
0.68400732	0.0541028032567505
0.68500625	0.0536445929590363
0.68600519	0.05318982343462
0.68700412	0.0527382429196019
0.68800305	0.0522895996500818
0.68900198	0.0518426348065604
0.69000091	0.0514019640605354
0.69101768	0.0509613772358104
0.69201661	0.0505364836941753
0.69301555	0.050123171291933
0.69401448	0.0497255521727813
0.69501341	0.0493402694847216
0.69601234	0.0489596024681589
0.69701127	0.0485828797526939
0.6980102	0.0482103531022262
0.69900914	0.0478418546741561
0.70000807	0.0474770487832838
0.701007	0.047115599744409
0.70200593	0.0467559130528337
0.70300486	0.0463998349771557
0.70400379	0.0460463584617763
0.70500273	0.0456963227196947
0.70600166	0.0453492242231113
0.70700059	0.045004895129426
0.70801736	0.0446570413411429
0.70901629	0.0443176636041547
0.71001522	0.0439807195848647
0.71101416	0.0436459575193735
0.71201309	0.0433131256437813
0.71301202	0.0429822239580877
0.71401095	0.042652916777093
0.71500988	0.0423253719433974
0.71600881	0.0419984145588013
0.71700775	0.0416727159937045
0.71800668	0.0413486119333066
0.71900561	0.0410251792433085
0.72000454	0.0407026696876096
0.72100347	0.0403847758034079
0.7220024	0.0400719171972033
0.72300134	0.039764261711595
0.72400027	0.0394620611104837
0.72501704	0.039168084796767
0.72601597	0.0388936621459381
0.7270149	0.0386225124258073
0.72801383	0.0383542160298747
0.72901276	0.0380886890368404
0.7300117	0.0378256796828043
0.73101063	0.037564768361267
0.73200956	0.0373060389935285
0.73300849	0.0370499111860882
0.73400742	0.0367963010176464
0.73500636	0.0365447888817034
0.73600975	0.0362933606670601
0.73701314	0.0360442822488156
0.73800315	0.0358003230298676
0.73900654	0.0355545175423209
0.74000993	0.0353098869529735
0.74101332	0.0350663473405255
0.74200334	0.0348268359504751
0.74300673	0.0345847230001262
0.74401012	0.034342610049777
0.74500013	0.0341035182662262
0.74600352	0.0338621606075769
0.74700692	0.0336201315785276
0.74801031	0.0333787739198783
0.74900032	0.0331441299652246
0.75000371	0.0329100734596706
0.7510071	0.0326799612552142
0.75201049	0.0324558074630539
0.75300051	0.0322495289077827
0.7540039	0.0320460197554095
0.75500729	0.0318446086355353
0.75601068	0.0316449598629598
0.75700069	0.0314496749979816
0.75800408	0.031253383077404
0.75900747	0.0310589374254253
0.76001087	0.0308664219633454
0.76100088	0.0306776829597633
0.76200427	0.0304883565070813
0.76300766	0.0303002888738986
0.76401105	0.0301137318241151
0.76500107	0.0299298602559297
0.76600446	0.0297447298682452
0.76700785	0.0295595994805609
0.76801124	0.0293743851715762
0.76900125	0.0291912688950904
0.77000464	0.029005802822206
0.77100803	0.0288205045919216
0.77201143	0.028635709889437
0.77300144	0.0284533489046508
0.77400483	0.0282677149891666
0.77500822	0.0280846826339809
0.77601161	0.0279050910520928
0.77700163	0.0277335559149998
0.77800502	0.0275706646718012
0.77900841	0.0274139836047991
0.7800118	0.0272589809637958
0.78100181	0.0271074190960905
0.7820052	0.0269552697792852
0.78300859	0.0268042953606795
0.78401199	0.026654076233773
0.785002	0.0265068782736648
0.78600539	0.0263584214940578
0.78700878	0.0262106360848495
0.78801217	0.0260638577312413
0.78900218	0.0259195130953314
0.79000558	0.0257739096399223
0.79100897	0.0256289775549126
0.79201236	0.0254834580208034
0.79300237	0.0253400365191927
0.79400576	0.0251959436471827
0.79500915	0.0250496688213742
0.79601255	0.0249032261529654
0.79700256	0.0247593850448549
0.79800595	0.0246133619829461
0.79900934	0.0244665836293376
0.80001273	0.0243234138916271
0.80100274	0.0241898111821104
0.80200614	0.0240624186487897
0.80300953	0.0239381312035674
0.80401292	0.0238148508139442
0.80500293	0.0236942559059194
0.80600632	0.0235727378635953
0.80700971	0.0234523947194705
0.8080131	0.023332722945745
0.80900312	0.0232151492045183
0.81000651	0.0230961488011927
0.8110099	0.0229775680043667
0.81201329	0.0228591550501402
0.8130033	0.0227420848367135
0.8140067	0.0226237558037872
0.81501009	0.0225055946134609
0.8160001	0.0223894475343334
0.81700349	0.0222732165339059
0.81800688	0.022157824746478
0.81901027	0.0220421811951501
0.82000029	0.0219303980236198
0.82100368	0.0218104744859946
0.82200707	0.0216937399577675
0.82301046	0.021579103462039
0.82400047	0.0214710967490062
0.82500386	0.0213698876612693
0.82600726	0.0212696856291319
0.82701065	0.0211697353608944
0.82800066	0.0210711278334557
0.82900405	0.0209712614865181
0.83000744	0.0208727378803795
0.83101083	0.0207738785890412
0.83200085	0.020676529881102
0.83300424	0.0205776705897636
0.83400763	0.0204786434558255
0.83501102	0.0203791967153875
0.83600103	0.0202813444796484
0.83700442	0.0201834922439095
0.83800781	0.0200854721655706
0.83901121	0.0199874520872318
0.84000122	0.0198910265135919
0.84100461	0.0197937617269526
0.842008	0.0196998537923112
0.84301139	0.0196064493854695
0.84400141	0.019515730460226
0.8450048	0.0194313056324786
0.84600819	0.0193446149296328
0.84701158	0.0192660645928817
0.84800159	0.0191912907146283
0.84900498	0.0191157615446755
0.85000837	0.0190407359025224
0.85101177	0.018965794181669
0.85200178	0.0188953842110129
0.85300517	0.0188272401154554
0.85400856	0.0187584246494985
0.85501195	0.0186882664427421
0.85600197	0.0186186956850856
0.8570087	0.0185479500292298
0.85800206	0.0184781275076733
0.85900545	0.0184069622453178
0.86000884	0.0183352095338625
0.8610022	0.0182649674058062
0.86200559	0.0181993409492474
0.86300898	0.0181363999742865
0.86400234	0.0180773193791233
0.86500573	0.0180249524879561
0.86600912	0.0179826561527823
0.86700248	0.0179497590032029
0.86800587	0.0178893356672405
0.86900926	0.0178384793594721
0.87000262	0.0177486835685283
0.87100601	0.0176549434764868
0.8720094	0.017566490426342
0.87300276	0.0174870169552916
0.87400615	0.0174274328323287
0.87500954	0.0173627295100691
0.8760029	0.0172798991870207
0.87700629	0.0171935441693747
0.87800968	0.0171089514990272
0.87900304	0.0170267086250786
0.88000643	0.0169450532002295
0.88100982	0.0168650762013796
0.88200318	0.0167886238971271
0.88300657	0.016710493166876
0.88400996	0.0166360549738223
0.88500332	0.0165660646096659
0.88600671	0.0165037950051048
0.88700007	0.0164421967709432
0.88800346	0.0163744722818855
0.88900685	0.016298691348033
0.89000021	0.016227945692177
0.8910036	0.0161569482724213
0.89200699	0.016089979075063
0.89300035	0.0160307306373
0.89400374	0.0159814688342308
0.89500713	0.0159562085229463
0.89600049	0.0159335497719606
0.89700388	0.0158707766395998
0.89800727	0.0158001149050437
0.89900063	0.0157319708094863
0.90000402	0.015670036890125
0.90100741	0.0156133900126603
0.90200077	0.0155500294311999
0.90300416	0.0154917880490362
0.90400755	0.0154404282134681
0.90500091	0.0154007334385931
0.9060043	0.0153867185815018
0.90700769	0.0153731233309102
0.90800105	0.0153231062361414
0.90900444	0.0152421221816919
0.91000783	0.0151642432153405
0.91100119	0.0150903085500866
0.91200458	0.0150185558386313
0.91300797	0.014952090169073
0.91400133	0.0148905758562112
0.91500472	0.0148361109325452
0.91600811	0.0148036333894654
0.91700147	0.0147824852218785
0.91800486	0.014762511952491
0.91900825	0.0147351536087081
0.92000161	0.0147495041509991
0.921005	0.0146962980468324
0.92200839	0.0146432597852655
0.92300175	0.0145986975749932
0.92400514	0.0145626114160158
0.92500853	0.0145406240354296
0.92600189	0.0145491840080243
0.92700528	0.0145950889590956
0.92800867	0.0146073414688879
0.92900203	0.0145387777668307
0.93000542	0.0144740744445711
0.93100881	0.014413231502109
0.93200217	0.0143586826571429
0.93300556	0.0143113510439725
0.93400895	0.014275348806295
0.9350023	0.014272243718197
0.9360057	0.0142253317115262
0.93700909	0.0142129113591338
0.93800244	0.0142321293368219
0.93900584	0.0143048051825767
0.94000923	0.0143769775005316
0.94100258	0.0143737045698338
0.94200598	0.0143074906641749
0.94300937	0.0142523543701092
0.94400272	0.0142082956876368
0.94500612	0.0141746432463579
0.94600951	0.0141578589863682
0.94700286	0.0141735522694586
0.94800626	0.0142286885635241
0.94900965	0.0142645229586018
0.950003	0.0142433747910149
0.9510064	0.0142286885635241
0.95200979	0.014207876081137
0.95300314	0.0142348987397203
0.95400654	0.0143258694288635
0.95500993	0.0143429893740528
0.95600328	0.0143226804194654
0.95700668	0.0143240231602646
0.95800003	0.0143578434441434
0.95900342	0.0144441145404897
0.96000682	0.0146623099203536
0.96100017	0.0147596586282928
0.96200356	0.014695542755133
0.96300696	0.0146477915354626
0.96400031	0.0146219437750787
0.9650037	0.0146122089042848
0.9660071	0.0146172441822818
0.96700045	0.0146127124320845
0.96800384	0.0146289931642745
0.96900724	0.0146779192821438
0.97000059	0.0147644421423898
0.97100398	0.0148163055057575
0.97200738	0.0148894009580118
0.97300073	0.0150119260559356
0.97400412	0.0152453951123899
0.97500752	0.0154374070466701
0.97600087	0.0154878437479387
0.97700426	0.0154849065024405
0.97800766	0.015528881263613
0.97900101	0.0156060888595648
0.9800044	0.0157302084621873
0.9810078	0.0158731264359981
0.98200115	0.0160747893197724
0.98300454	0.016185985042203
0.98400793	0.0161770054631087
0.98500129	0.0161848101440039
0.98600468	0.016211664959987
0.98700807	0.0162641996937543
0.98800143	0.0163607091886941
0.98900482	0.0164447983312417
0.99000821	0.0166949677263857
0.99100157	0.0169884405123024
0.99200496	0.017226693082854
0.99300835	0.0174580641068096
0.99400171	0.0176457960547924
0.9950051	0.0179126657886259
0.99600849	0.0184244178757067
0.99700185	0.0186592296729604
0.99800524	0.0186381654266734
0.99900863	0.018642277570371
1	0.0186777762802488


==> tikz/advection_paper_show_energy-12.tsv <==
1.0033913e-05	0
0.0714378886335	4.20780519438996e-05
0.142865743354	0.0006655219122811
0.2142935980745	0.00613478961192892
0.285721452795	0.0210606761015155
0.3571493075155	0.0537340319051605
0.428577162236	0.136401508664173
0.5000050169565	0.221855403170744
0.571432871677	0.150776171760552
0.6428607263975	0.077355420542066
0.714288581118	0.0425618827322911
0.7857164358385	0.026401173768119
0.857144290559	0.0185384194715985
0.9285721452795	0.0145684492735305
1	0.0186777762802488


==> tikz/advection_paper_show_energy-2.tsv <==
0.0010011292	0
0.0020022583	9.23135074049064e-07
0.0030033875	1.84627014832017e-06
0.0040045166	2.85332659277771e-06
0.0050056458	3.69254029652932e-06
0.0060067749	4.53175400028094e-06
0.0070079041	5.28704633373511e-06
0.0080090332	5.95841729666979e-06
0.0090101624	6.71370963001294e-06
0.010011292	7.55292333376456e-06
0.011012421	8.3921370376272e-06
0.01201355	9.14742937085933e-06
0.013014679	1.01544858154279e-05
0.014015808	1.1077620889588e-05
0.015016937	1.19168345933396e-05
0.016018066	1.27560482970912e-05
0.017019196	1.36791833712513e-05
0.018020325	1.44344757045944e-05
0.019021454	1.52736894083461e-05
0.020022583	1.60289817416892e-05
0.021023712	1.67842740751434e-05
0.022024841	1.74556450380781e-05
0.02302597	1.83787801122381e-05
0.0240271	1.93858365566957e-05
0.025028229	2.03089716308558e-05
0.026029358	2.12321067050159e-05
0.027030487	2.23230845198819e-05
0.028031616	2.33301409644504e-05
0.029032745	2.42532760384995e-05
0.030033875	2.51764111126596e-05
0.031035004	2.60995461868196e-05
0.032036133	2.68548385201628e-05
0.033037262	2.76940522239144e-05
0.034038391	2.8533265927666e-05
0.03503952	2.93724796314176e-05
0.036040649	3.02956147055777e-05
0.037041779	3.12187497797378e-05
0.038042908	3.22258062241954e-05
0.039044037	3.3065019928058e-05
0.040045166	3.40720763725155e-05
0.041046295	3.49952114465646e-05
0.042047424	3.60022678911331e-05
0.043048553	3.68414815948848e-05
0.044049683	3.76806952986364e-05
0.045050812	3.86038303726854e-05
0.046051941	3.95269654469566e-05
0.04705307	4.03661791505971e-05
0.048054199	4.13732355951657e-05
0.049055328	4.23802920396232e-05
0.050056458	4.33034271137833e-05
0.051057587	4.43104835583519e-05
0.052058716	4.52336186324009e-05
0.053059845	4.62406750769695e-05
0.054060974	4.71638101510186e-05
0.055062103	4.81708665954761e-05
0.056063232	4.90940016697472e-05
0.057064362	4.99332153733878e-05
0.058065491	5.07724290772504e-05
0.05906662	5.15277214105936e-05
0.060067749	5.22830137439367e-05
0.061068878	5.31222274476884e-05
0.062070007	5.40453625218484e-05
0.063071136	5.48845762256001e-05
0.064072266	5.57237899293517e-05
0.065073395	5.65630036331033e-05
0.066074524	5.73182959665575e-05
0.067075653	5.79896669294921e-05
0.068076782	5.88288806332438e-05
0.069077911	5.95841729665869e-05
0.070079041	6.03394653000411e-05
0.07108017	6.10947576333842e-05
0.072081299	6.18500499668384e-05
0.073082428	6.25214209298841e-05
0.074083557	6.33606346335247e-05
0.075084686	6.42837697075738e-05
0.076085815	6.51229834114364e-05
0.077086945	6.61300398558939e-05
0.078088074	6.7053174930054e-05
0.079089203	6.78923886338056e-05
0.080090332	6.86476809672598e-05
0.081091461	6.93190519301945e-05
0.08209259	7.00743442636487e-05
0.083093719	7.08296365968808e-05
0.084094849	7.15010075599265e-05
0.085095978	7.23402212636781e-05
0.086097107	7.30955135971323e-05
0.087098236	7.38508059305865e-05
0.088099365	7.46900196342271e-05
0.089100494	7.54453119676812e-05
0.090101624	7.62006043010244e-05
0.091102753	7.7039818004776e-05
0.092103882	7.77951103381191e-05
0.093105011	7.85504026715733e-05
0.09410614	7.93056950049165e-05
0.095107269	8.01449087086681e-05
0.096108398	8.09002010420112e-05
0.097109528	8.16554933754654e-05
0.098110657	8.24107857088086e-05
0.099111786	8.31660780421517e-05
0.10011292	8.39213703754949e-05
0.10111404	8.4676662708949e-05
0.10211517	8.54319550422922e-05
0.1031163	8.61872473757463e-05
0.10411743	8.69425397090895e-05
0.10511856	8.76978320424326e-05
0.10611969	8.83692030054783e-05
0.10712082	8.88727312277071e-05
0.10812195	8.95441021907528e-05
0.10912308	9.01315517833901e-05
0.11012421	9.08029227463247e-05
0.11112534	9.1390372338962e-05
0.11212646	9.19778219315992e-05
0.11312759	9.25652715242364e-05
0.11412872	9.32366424872821e-05
0.11512985	9.39080134502168e-05
0.11613098	9.45793844132625e-05
0.11713211	9.52507553761972e-05
0.11813324	9.59221263392429e-05
0.11913437	9.65934973022886e-05
0.1201355	9.71809468948148e-05
0.12113663	9.78523178579715e-05
0.12213776	9.85236888209062e-05
0.12313889	9.91111384135435e-05
0.12414001	9.97825093765892e-05
0.12514114	0.000100369958969115
0.12614227	0.000100957408561753
0.1271434	0.000101544858154501
0.12814453	0.000102300150487844
0.12914566	0.000103055442821187
0.13014679	0.000103726813784122
0.13114792	0.00010431426337687
0.13214905	0.000104985634339805
0.13315018	0.000105573083932442
0.13415131	0.000106244454895488
0.13515244	0.000106831904488014
0.13615356	0.000107419354080762
0.13715469	0.000108090725043697
0.13815582	0.000108594253265926
0.13915695	0.000109097781488265
0.14015808	0.000109685231080903
0.14115921	0.000110272680673429
0.14216034	0.000110860130266177
0.14316147	0.000111447579858703
0.1441626	0.000112035029451341
0.14516373	0.00011253855767368
0.14616486	0.000113126007266207
0.14716599	0.000113629535488435
0.14816711	0.000114216985081184
0.14916824	0.000114720513303301
0.15016937	0.000115140120155233
0.1511705	0.000115643648377572
0.15217163	0.000116063255229393
0.15317276	0.000116482862081213
0.15417389	0.000116902468933144
0.15517502	0.000117322075785076
0.15617615	0.000117741682636896
0.15717728	0.000118161289488716
0.15817841	0.000118664817711056
0.15917953	0.000119168345933285
0.16018066	0.000119671874155514
0.16118179	0.000120175402377742
0.16218292	0.000120678930600082
0.16318405	0.000121098537451902
0.16418518	0.000121602065674131
0.16518631	0.000122105593896471
0.16618744	0.0001226091221187
0.16718857	0.000123112650340929
0.1681897	0.000123616178563157
0.16919083	0.000124119706785497
0.17019196	0.000124623235007615
0.17119308	0.000125210684600363
0.17219421	0.000125714212822592
0.17319534	0.000126217741044821
0.17419647	0.000126721269267049
0.1751976	0.000127224797489389
0.17619873	0.000127644404341209
0.17719986	0.000128147932563438
0.17820099	0.00012856753941537
0.17920212	0.000128987146267301
0.18020325	0.00012940675311901
0.18120438	0.000129826359970941
0.18220551	0.000130245966822873
0.18320663	0.000130665573674804
0.18420776	0.000131169101896922
0.18520889	0.000131588708748853
0.18621002	0.000132092236971193
0.18721115	0.000132511843822902
0.18821228	0.000132931450674834
0.18921341	0.000133351057526765
0.19021454	0.000133770664378696
0.19121567	0.000134190271230406
0.1922168	0.000134609878082337
0.19321793	0.00013494556356386
0.19421906	0.000135365170415791
0.19522018	0.000135700855897314
0.19622131	0.000136036541378726
0.19722244	0.000136456148230657
0.19822357	0.00013679183371218
0.1992247	0.000137127519193703
0.20022583	0.000137463204675115
0.20122696	0.000137798890156637
0.20222809	0.00013813457563816
0.20322922	0.000138470261119683
0.20423035	0.000138805946601206
0.20523148	0.000139057710712209
0.2062326	0.000139393396193732
0.20723373	0.000139729081675255
0.20823486	0.00013998084578648
0.20923599	0.000140316531268003
0.21023712	0.000140652216749415
0.21123825	0.000140987902230938
0.21223938	0.000141323587712461
0.21324051	0.000141659273193984
0.21424164	0.000142078880045804
0.21524277	0.000142414565527216
0.2162439	0.00014275025100885
0.21724503	0.000143085936490372
0.21824615	0.000143337700601487
0.21924728	0.000143589464712601
0.22024841	0.000143841228823716
0.22124954	0.000144176914305127
0.22225067	0.00014451259978665
0.2232518	0.000144764363897876
0.22425293	0.000145100049379399
0.22525406	0.000145351813490513
0.22625519	0.000145603577601516
0.22725632	0.000145855341712631
0.22825745	0.000146191027194154
0.22925858	0.000146442791305379
0.2302597	0.000146694555416493
0.23126083	0.000147030240898016
0.23226196	0.000147198083638722
0.23326309	0.000147449847749836
0.23426422	0.000147785533231359
0.23526535	0.000148037297342474
0.23626648	0.000148289061453588
0.23726761	0.000148624746935111
0.23826874	0.000148876511046225
0.23926987	0.00014912827515734
0.240271	0.000149463960638863
0.24127213	0.000149715724749977
0.24227325	0.0001500514102315
0.24327438	0.000150303174342614
0.24427551	0.000150638859824137
0.24527664	0.00015097454530566
0.24627777	0.000151226309416774
0.2472789	0.000151478073527889
0.24828003	0.000151729837639003
0.24928116	0.000151981601750228
0.250616	0.000152401208601938
0.25195084	0.000152736894083461
0.25328568	0.000153072579564983
0.25462051	0.000153408265046506
0.25595535	0.000153743950527918
0.25729019	0.000154079636009441
0.25862503	0.000154331400120666
0.25995987	0.000154583164231781
0.26129471	0.000154834928342895
0.26262955	0.000155086692454121
0.26396439	0.000155338456565124
0.26529922	0.000155590220676238
0.26663406	0.00015600982752817
0.2679689	0.000156513355750398
0.26930374	0.000157016883972627
0.27063858	0.000157520412194856
0.27197342	0.000158023940417196
0.27330826	0.000158527468639313
0.2746431	0.000158947075491245
0.27597794	0.000159450603713585
0.27731277	0.000159870210565516
0.27864761	0.000160289817417225
0.27998245	0.000160709424269156
0.28131729	0.000161129031121088
0.28265213	0.000161464716602611
0.28398697	0.000161884323454431
0.28532181	0.000162220008935954
0.28665665	0.000162471773047068
0.28799149	0.000162807458528591
0.28932632	0.000162975301269408
0.29066116	0.000163227065380522
0.291996	0.000163394908121117
0.29333084	0.000163478829491526
0.29466568	0.000163646672232343
0.29600052	0.00016373059360264
0.29733536	0.000163814514973049
0.2986702	0.000164066279084163
0.30000504	0.000164318043195388
0.30133987	0.000164485885936094
0.30267471	0.000164653728676911
0.30400955	0.000164821571417617
0.30534439	0.00016507333552862
0.30667923	0.000165409021010143
0.30801407	0.000165828627862075
0.30934891	0.000166248234714006
0.31068375	0.000166583920195529
0.31201859	0.000167003527047349
0.31335342	0.000167255291158463
0.31468826	0.000167674898010395
0.3160231	0.000168010583491918
0.31735794	0.000168346268973329
0.31869278	0.000168681954454852
0.32002762	0.000169017639936375
0.32136246	0.000169353325417898
0.3226973	0.000169689010899421
0.32403214	0.000170024696380833
0.32536697	0.000170276460491947
0.32714676	0.000170696067343878
0.32892654	0.000171199595566218
0.33070633	0.000171619202417927
0.33248611	0.000172122730640267
0.3342659	0.000172626258862496
0.33604568	0.000173213708455133
0.33782547	0.000173633315306954
0.33960526	0.000174136843529293
0.34138504	0.000174640371751522
0.34316483	0.000175059978603342
0.34494461	0.000175563506825682
0.3467244	0.000175983113677614
0.34850418	0.000176318799159136
0.35028397	0.000176822327381254
0.35206375	0.000177241934233185
0.35384354	0.000177661541085117
0.35562332	0.000178165069307235
0.35740311	0.000178584676159166
0.35918289	0.000179004283011097
0.36096268	0.000179423889863028
0.36274246	0.000179843496714738
0.36452225	0.000180347024937078
0.36630203	0.0001806827104186
0.36808182	0.000181186238640829
0.3698616	0.000181689766863058
0.37164139	0.000182109373714989
0.37342117	0.00018252898056681
0.37520096	0.00018294858741863
0.37698074	0.000183284272900153
0.37935379	0.000183955643863198
0.38172684	0.000184543093455836
0.38409988	0.000185214464418881
0.38647293	0.00018571799264111
0.38884598	0.000186221520863339
0.39121902	0.000186808970455976
0.39359207	0.000187312498678316
0.39596512	0.000187816026900434
0.39833817	0.000188403476493071
0.40071121	0.000188823083345002
0.40308426	0.000189242690196934
0.40545731	0.000189662297048754
0.40783035	0.000189997982530277
0.4102034	0.000190417589382097
0.41257645	0.00019075327486362
0.41494949	0.00019117288171544
0.41811356	0.00019167640993778
0.42127762	0.000192179938160009
0.42444168	0.000192767387752646
0.42760574	0.000193354837345283
0.43076981	0.000193774444197214
0.43393387	0.000194277972419332
0.43709793	0.000194697579271264
0.44026199	0.000195033264752786
0.44342606	0.000195452871604718
0.44659012	0.000195704635715832
0.45080887	0.000196040321197244
0.45502762	0.000196292085308358
0.45924637	0.000196459928049175
0.46346512	0.00019671169216029
0.46768387	0.000196795613530698
0.47190262	0.000196963456271404
0.47752762	0.000197047377641812
0.48315262	0.000197215220382629
0.48877762	0.000197215220382629
0.49440262	0.000197299141752927
0.50002762	0.000197299141752927
0.50565262	0.000197299141752927
0.51315262	0.000197383063123335
0.52065262	0.000197550905864041
0.52815262	0.000197802669975156
0.53565262	0.000198390119567793
0.54315262	0.000199229333271544
0.55065262	0.000200320311086521
0.55627762	0.000200991682049456
0.56190262	0.000201914817123616
0.56752762	0.00020308971630878
0.57174637	0.000203761087271936
0.57596512	0.000204600300975577
0.58018387	0.00020543951467944
0.58440262	0.000206362649753489
0.58862137	0.000207285784827538
0.59284012	0.000208292841272106
0.59600418	0.000208964212235041
0.59916824	0.000209803425938904
0.60233231	0.000210726561012953
0.60549637	0.000211565774716815
0.60866043	0.000212572831161273
0.61182449	0.000213495966235433
0.61498856	0.000214586944050299
0.61815262	0.000215677921865165
0.62131668	0.000216684978309734
0.62448074	0.000217859877494897
0.62685379	0.000218615169828351
0.62922684	0.000219286540791286
0.63159988	0.00022004183312474
0.63397293	0.000220797125458083
0.63634598	0.000221636339161835
0.63871902	0.000222475552865586
0.64109207	0.000223314766569338
0.64346512	0.00022415398027309
0.64583817	0.00022507711534725
0.64821121	0.00022600025042141
0.65058426	0.000226923385495459
0.65295731	0.000227930441940027
0.65533035	0.000229189262495599
0.6577034	0.000230448083051282
0.66007645	0.000231706903606854
0.66244949	0.00023288180279224
0.66482254	0.000234140623347812
0.66719559	0.000235315522532975
0.66956863	0.000236490421718361
0.67134842	0.000237245714051704
0.6731282	0.000237917085014749
0.67490799	0.000238672377348093
0.67668777	0.000239427669681436
0.67846756	0.000240182962014779
0.68024734	0.000241022175718641
0.68202713	0.000241945310792691
0.68380692	0.000242784524496553
0.6855867	0.000243707659570602
0.68736649	0.000244546873274465
0.68914627	0.000245386086978105
0.69092606	0.000246309222052155
0.69270584	0.000247232357126426
0.69448563	0.000248239413570883
0.69626541	0.00024933039138586
0.6980452	0.000250421369200615
0.69982498	0.000251512347015481
0.70160477	0.00025251940346005
0.70338455	0.000253526459904507
0.70516434	0.000254449594978667
0.70694412	0.000255540572793533
0.70872391	0.000256463707867693
0.71050369	0.000257470764312262
0.71228348	0.000258393899386311
0.71406326	0.000259400955830769
0.71584305	0.000260491933645746
0.71762283	0.000261582911460612
0.71940262	0.000262757810645775
0.7211824	0.000263932709831161
0.72296219	0.000265107609016435
0.72474197	0.000266366429572007
0.72652176	0.000267457407386873
0.72830154	0.000268464463831442
0.73008133	0.000269387598905491
0.73186111	0.000270226812609353
0.7336409	0.000271233869053811
0.73542068	0.000272240925498379
0.73720047	0.000273499746053951
0.73853531	0.000274422881128
0.73987015	0.000275262094831863
0.74120499	0.000276101308535504
0.74253983	0.000276940522239366
0.74387466	0.000277779735943118
0.7452095	0.000278618949646869
0.74654434	0.000279542084720918
0.74787918	0.000280381298424781
0.74921402	0.00028130443349883
0.75054886	0.00028222756857299
0.7518837	0.00028315070364715
0.75321854	0.000283989917350791
0.75455338	0.000284829131054654
0.75588821	0.000285668344758405
0.75722305	0.000286423637091748
0.75855789	0.000287178929425091
0.75989273	0.000287934221758546
0.76122757	0.000288689514091889
0.76256241	0.000289444806425343
0.76389725	0.000290200098758575
0.76523209	0.000290955391092029
0.76656693	0.000291794604795892
0.76790176	0.000292549897129124
0.7692366	0.000293305189462578
0.77057144	0.00029414440316633
0.77190628	0.000294983616870081
0.77324112	0.000295822830573833
0.77457596	0.000296662044277585
0.7759108	0.000297669100722153
0.77724564	0.000298592235796202
0.77858047	0.000299515370870362
0.77991531	0.000300354584574114
0.78125015	0.000301193798277866
0.78258499	0.000302033011981617
0.78391983	0.000302872225685369
0.78525467	0.00030371143938912
0.78658951	0.000304466731722575
0.78792435	0.000305305945426215
0.78925919	0.000306229080500486
0.79059402	0.000307068294204127
0.79192886	0.00030790750790799
0.7932637	0.000308830642982039
0.79459854	0.000309669856685901
0.79593338	0.00031059299175995
0.79726822	0.000311516126833999
0.79860306	0.00031243926190816
0.7999379	0.00031336239698232
0.80127274	0.00031428553205648
0.80260757	0.000315208667130529
0.80394241	0.0003161318022048
0.80527725	0.000317054937278849
0.80661209	0.000317894150982601
0.80794693	0.000318733364686352
0.80928177	0.000319572578390104
0.81061661	0.000320411792093855
0.81195145	0.000321251005797607
0.81328629	0.000322174140871767
0.81462112	0.000323013354575519
0.81595596	0.000323936489649679
0.8172908	0.000324859624723728
0.81862564	0.000325866681168296
0.81996048	0.000326789816242457
0.82129532	0.000327712951316506
0.82263016	0.000328720007761074
0.823965	0.00032981098557594
0.82529984	0.000330818042020509
0.82663467	0.000331741177094558
0.82796951	0.000332580390798309
0.82930435	0.000333503525872469
0.83063919	0.000334342739576221
0.83197403	0.000335181953279973
0.83330887	0.000336105088354022
0.83464371	0.000337028223428293
0.83597855	0.000337951358502342
0.83731339	0.000338958414946799
0.83864822	0.00033988155002096
0.83998306	0.00034080468509512
0.8413179	0.00034172782016928
0.84265274	0.000342734876613737
0.84398758	0.000343825854428714
0.84532242	0.000344832910873172
0.84665726	0.000345839967317629
0.8479921	0.000346763102391789
0.84932693	0.000347602316095541
0.85066177	0.000348441529799293
0.85199661	0.000349196822132636
0.85333145	0.000350036035836498
0.85466629	0.000350875249540139
0.85600113	0.000351714463244002
0.85733597	0.000352553676947642
0.8583371	0.000353057205169982
0.85933823	0.000353476812021913
0.86033936	0.000353980340244031
0.86134048	0.000354483868466371
0.86234161	0.0003549873966886
0.86334274	0.000355490924910828
0.86434387	0.000356078374503466
0.865345	0.000356581902725805
0.86634613	0.000357169352318332
0.86734726	0.000357840723281377
0.86834839	0.000358512094244312
0.86934952	0.000359099543836949
0.87035065	0.000359770914799995
0.87135178	0.000360358364392632
0.87235291	0.000360861892614861
0.87335403	0.000361449342207498
0.87435516	0.000361868949059319
0.87535629	0.000362372477281658
0.87635742	0.00036279208413359
0.87735855	0.000363295612355818
0.87835968	0.000363715219207639
0.87936081	0.00036413482605957
0.88036194	0.000364638354281799
0.88136307	0.000365141882504028
0.8823642	0.000365645410726256
0.88336533	0.000366148938948596
0.88436646	0.000366652467170714
0.88536758	0.000367155995393054
0.88636871	0.000367659523615282
0.88736984	0.00036824697320792
0.88837097	0.000368750501430148
0.8893721	0.000369254029652488
0.89037323	0.000369757557874717
0.89137436	0.000370261086096946
0.89237549	0.000370848535689583
0.89337662	0.000371519906652518
0.89437775	0.000372107356245155
0.89537888	0.000372610884467495
0.89638	0.000373198334060021
0.89738113	0.000373869705023067
0.89838226	0.000374373233245406
0.89938339	0.000374960682837933
0.90038452	0.00037554813243057
0.90138565	0.000376135582023318
0.90238678	0.000376723031615844
0.90338791	0.000377142638467776
0.90438904	0.000377646166690004
0.90539017	0.000378149694912233
0.9063913	0.000378653223134462
0.90739243	0.00037924067272721
0.90839355	0.000379828122319736
0.90939468	0.000380331650541965
0.91039581	0.000380835178764305
0.91139694	0.000381422628356831
0.91239807	0.000382010077949468
0.9133992	0.000382597527542217
0.91440033	0.000383184977134743
0.91540146	0.000383856348097789
0.91640259	0.000384359876320128
0.91740372	0.000384947325912655
0.91840485	0.000385534775505292
0.91940598	0.000386122225097818
0.9204071	0.000386793596060975
0.92140823	0.000387381045653612
0.92240936	0.000388136337986955
0.92341049	0.000388723787579592
0.92441162	0.000389395158542527
0.92541275	0.000389982608135164
0.92641388	0.000390486136357504
0.92741501	0.00039107358595003
0.92841614	0.000391744956913076
0.92941727	0.000392164563765007
0.9304184	0.000392752013357534
0.93141953	0.000393255541579873
0.93242065	0.000393759069802102
0.93342178	0.000394346519394628
0.93442291	0.000394850047616968
0.93542404	0.000395353575839308
0.93642517	0.000395941025431834
0.9374263	0.000396528475024471
0.93842743	0.000397283767357925
0.93942856	0.00039795513832086
0.94042969	0.000398626509283906
0.94143082	0.000399297880246841
0.94243195	0.00039980140846918
0.94343307	0.000400388858061818
0.9444342	0.000400976307654344
0.94543533	0.000401647678617389
0.94643646	0.000402402970950733
0.94743759	0.000403158263284187
0.94843872	0.000403829634247233
0.94943985	0.000404584926580576
0.95044098	0.000405340218913919
0.95144211	0.000406011589876853
0.95244324	0.000406850803580716
0.95344437	0.000407606095914059
0.9544455	0.000408361388247513
0.95544662	0.00040894883784004
0.95644775	0.000409620208803085
0.95744888	0.000410291579766131
0.95845001	0.000410962950729066
0.95945114	0.000411550400321703
0.96045227	0.000412221771284638
0.9614534	0.000412893142247683
0.96245453	0.000413564513210729
0.96345566	0.000414235884173664
0.96445679	0.00041490725513682
0.96545792	0.000415578626099755
0.96645905	0.000416249997062801
0.96746017	0.000416921368025847
0.9684613	0.000417508817618373
0.96946243	0.00041809626721101
0.97046356	0.000418851559544353
0.97146469	0.000419606851877807
0.97246582	0.00042036214421115
0.97346695	0.000421117436544494
0.97446808	0.000422124492988951
0.97546921	0.000422963706692814
0.97647034	0.000423718999026157
0.97747147	0.000424558212729909
0.9784726	0.000425313505063252
0.97947372	0.000425817033285592
0.98047485	0.00042632056150782
0.98147598	0.000426824089730049
0.98247711	0.000427411539322686
0.98347824	0.000428082910285732
0.98447937	0.000428754281248667
0.9854805	0.000429593494952529
0.98648163	0.000430348787285761
0.98748276	0.000431104079619216
0.98848389	0.000431943293322967
0.98948502	0.000432782507026719
0.99048615	0.00043362172073047
0.99148727	0.000434377013063925
0.9924884	0.000435132305397157
0.99348953	0.000435719754989905
0.99449066	0.000436391125952951
0.99549179	0.000437062496915885
0.99649292	0.00043781778924934
0.99749405	0.00043865700295298
0.99849518	0.000439580138027251
0.99949631	0.0004405032731013
1	0.000440838958582823


==> tikz/advection_paper_show_energy-3.tsv <==
0.00010022596	0
0.00020045192	0
0.00030067787	0
0.00040090383	0
0.00050112979	0
0.00060135575	0
0.0007015817	0
0.00080180766	0
0.00090203362	0
0.0010022596	0
0.0020045192	0
0.0030067787	8.39212999093064e-08
0.0040090383	1.67842599929635e-07
0.0050112979	3.3568519985927e-07
0.0060135575	4.19606499768577e-07
0.007015817	5.03527799677883e-07
0.0080180766	6.71370399607518e-07
0.0090203362	7.55291699627847e-07
0.010022596	9.2313429944646e-07
0.011024855	1.09097689937609e-06
0.012027115	1.17489819939642e-06
0.013029374	1.25881949930573e-06
0.014031634	1.42666209923537e-06
0.015033894	1.594504699165e-06
0.016036153	1.76234729887259e-06
0.017038413	2.01411119882255e-06
0.018040672	2.18195379864117e-06
0.019042932	2.43371769859113e-06
0.020045192	2.60156029840974e-06
0.021047451	2.76940289833938e-06
0.022049711	2.93724549826901e-06
0.02305197	3.02116679817832e-06
0.02405423	3.27293069790624e-06
0.025056489	3.5246945978562e-06
0.026058749	3.69253719767482e-06
0.027061009	3.86037979760445e-06
0.028063268	4.02822239753409e-06
0.029065528	4.19606499746372e-06
0.030067787	4.44782889730266e-06
0.031070047	4.6156714972323e-06
0.032072306	4.69959279714161e-06
0.033074566	4.86743539707124e-06
0.034076826	5.11919929679916e-06
0.035079085	5.3709631966381e-06
0.036081345	5.70664839649737e-06
0.037083604	5.87449099642701e-06
0.038085864	6.04233359635664e-06
0.039088123	6.21017619617525e-06
0.040090383	6.29409749619558e-06
0.041092643	6.46194009612522e-06
0.042094902	6.79762529576244e-06
0.043097162	7.21723179553102e-06
0.044099421	7.55291699539029e-06
0.045001455	8.05644479506817e-06
0.046003715	8.47605129472573e-06
0.047005974	8.811736494585e-06
0.048008234	9.23134299435358e-06
0.049010493	9.56702819410182e-06
0.050012753	9.81879209382974e-06
0.051015012	1.00705559937797e-05
0.052017272	1.03223198936186e-05
0.053019532	1.05740837934576e-05
0.054021791	1.09097689933169e-05
0.055024051	1.12454541930651e-05
0.05602631	1.16650606927227e-05
0.05702857	1.19168245925616e-05
0.058030829	1.21685884925116e-05
0.059033089	1.24203523923505e-05
0.060035349	1.25881949922801e-05
0.061037608	1.28399588921191e-05
0.062039868	1.31756440917563e-05
0.063042127	1.35113292916156e-05
0.064044387	1.37630931914545e-05
0.065046646	1.39309357913842e-05
0.066048906	1.43505422911527e-05
0.067051166	1.47701487908103e-05
0.068053425	1.51058339905585e-05
0.069055685	1.54415191904178e-05
0.070057944	1.57772043902771e-05
0.071060204	1.61128895900253e-05
0.072062463	1.64485747897736e-05
0.073064723	1.67003386896125e-05
0.074066983	1.70360238894718e-05
0.075069242	1.737170908922e-05
0.076071502	1.75395516891497e-05
0.077073761	1.77913155889886e-05
0.078076021	1.80430794887165e-05
0.079078281	1.84626859884851e-05
0.08008054	1.87144498884351e-05
0.0810828	1.8966213788274e-05
0.082085059	1.93858202880426e-05
0.083087319	1.97215054876798e-05
0.084089578	1.98893480876094e-05
0.085091838	2.01411119874484e-05
0.086094098	2.03928758872873e-05
0.087096357	2.06446397872373e-05
0.088098617	2.09803249869855e-05
0.08900065	2.13160101867338e-05
0.09000291	2.15677740865727e-05
0.091005169	2.19873805863413e-05
0.092007429	2.23230657862006e-05
0.093009689	2.26587509859488e-05
0.094011948	2.29944361856971e-05
0.095014208	2.33301213854453e-05
0.096016467	2.35818852853953e-05
0.097018727	2.39175704851435e-05
0.098020987	2.41693343849825e-05
0.099023246	2.43371769849121e-05
0.10002551	2.458894088464e-05
0.10102777	2.49246260844993e-05
0.10203002	2.53442325842679e-05
0.10303228	2.55959964841068e-05
0.10403454	2.59316816839661e-05
0.1050368	2.62673668836033e-05
0.10603906	2.6435209483533e-05
0.10704132	2.66030520834626e-05
0.10804358	2.70226585832312e-05
0.10904584	2.73583437829794e-05
0.1100481	2.76101076829294e-05
0.11105036	2.78618715826573e-05
0.11205262	2.80297141825869e-05
0.11305488	2.82814780824259e-05
0.11405714	2.85332419822648e-05
0.1150594	2.88689271821241e-05
0.11606166	2.9120691081963e-05
0.11706392	2.94563762816002e-05
0.11806618	2.97081401815502e-05
0.11906844	2.99599040813892e-05
0.1200707	3.02116679812281e-05
0.12107296	3.0463431881067e-05
0.12207522	3.07991170809263e-05
0.12307748	3.11348022805635e-05
0.12407974	3.14704874804228e-05
0.125082	3.18061726801711e-05
0.12608425	3.2057936580121e-05
0.12708651	3.23936217798693e-05
0.12808877	3.25614643796879e-05
0.12909103	3.28132282795268e-05
0.13009329	3.29810708794565e-05
0.13109555	3.31489134793861e-05
0.13209781	3.32328347792954e-05
0.13310007	3.34845986791343e-05
0.13400211	3.3652441279064e-05
0.13500436	3.38202838789936e-05
0.13600662	3.40720477788325e-05
0.13700888	3.42398903786512e-05
0.13801114	3.44077329785808e-05
0.1390134	3.44916542784901e-05
0.14001566	3.46594968784197e-05
0.14101792	3.4995182078279e-05
0.14202018	3.53308672780273e-05
0.14302244	3.58343950777051e-05
0.1440247	3.62540015774737e-05
0.14502696	3.6589686777222e-05
0.14602922	3.68414506770609e-05
0.14703148	3.70092932769905e-05
0.14803374	3.72610571768295e-05
0.149036	3.75128210765574e-05
0.15003826	3.78485062764167e-05
0.15104052	3.81002701762556e-05
0.15204278	3.82681127761852e-05
0.15304504	3.84359553761149e-05
0.1540473	3.86037979760445e-05
0.15504956	3.87716405758631e-05
0.15605182	3.88555618758835e-05
0.15705408	3.89394831757928e-05
0.15805634	3.90234044757021e-05
0.15905859	3.91912470755207e-05
0.16006085	3.9275168375541e-05
0.16106311	3.93590896754503e-05
0.16206537	3.952693227538e-05
0.16306763	3.96947748753096e-05
0.16406989	3.98626174752392e-05
0.16507215	4.01143813750782e-05
0.16607441	4.03661452749171e-05
0.16707667	4.06179091747561e-05
0.16807893	4.09535943745043e-05
0.16908119	4.12892795742525e-05
0.17008345	4.14571221741822e-05
0.17108571	4.17088860740211e-05
0.17208797	4.18767286739508e-05
0.17309023	4.20445712738804e-05
0.17409249	4.21284925737897e-05
0.17509475	4.221241387381e-05
0.17609701	4.23802564735176e-05
0.17709927	4.24641777735379e-05
0.1780013	4.24641777735379e-05
0.17900356	4.25480990734473e-05
0.18000582	4.26320203734676e-05
0.18100808	4.26320203734676e-05
0.18201034	4.27159416733769e-05
0.1830126	4.27998629732862e-05
0.18401486	4.28837842733065e-05
0.18501712	4.29677055732158e-05
0.18601938	4.30516268732362e-05
0.18702164	4.32194694730548e-05
0.1880239	4.33033907730751e-05
0.18902616	4.3555154672914e-05
0.19002842	4.38908398727733e-05
0.19103068	4.42265250724105e-05
0.19203293	4.43943676723402e-05
0.19303519	4.46461315721791e-05
0.19403745	4.48139741721088e-05
0.19503971	4.50657380719477e-05
0.19604197	4.5149659371968e-05
0.19704423	4.52335806718773e-05
0.19804649	4.53175019717866e-05
0.19904875	4.5401423271807e-05
0.20005101	4.55692658716256e-05
0.20105327	4.58210297714645e-05
0.20205553	4.59049510713738e-05
0.20305779	4.60727936713035e-05
0.20406005	4.60727936713035e-05
0.20506231	4.61567149712128e-05
0.20606457	4.61567149712128e-05
0.20706683	4.61567149712128e-05
0.20806909	4.61567149712128e-05
0.20907135	4.61567149712128e-05
0.21007361	4.61567149712128e-05
0.21107587	4.61567149712128e-05
0.21207813	4.62406362712331e-05
0.21308039	4.63245575711424e-05
0.21408265	4.64084788711627e-05
0.2150849	4.6492400171072e-05
0.21608716	4.6492400171072e-05
0.21708942	4.6492400171072e-05
0.21809168	4.6492400171072e-05
0.21909394	4.65763214709813e-05
0.2200962	4.69120066708406e-05
0.22109846	4.72476918705889e-05
0.2220005	4.74155344704075e-05
0.22300276	4.75833770703371e-05
0.22400502	4.76672983702464e-05
0.22500727	4.76672983702464e-05
0.22600953	4.76672983702464e-05
0.22701179	4.75833770703371e-05
0.22801405	4.75833770703371e-05
0.22901631	4.76672983702464e-05
0.23001857	4.76672983702464e-05
0.23102083	4.76672983702464e-05
0.23202309	4.77512196702667e-05
0.23302535	4.77512196702667e-05
0.23402761	4.77512196702667e-05
0.23502987	4.77512196702667e-05
0.23603213	4.77512196702667e-05
0.23703439	4.77512196702667e-05
0.23803665	4.77512196702667e-05
0.23903891	4.77512196702667e-05
0.24004117	4.77512196702667e-05
0.24104343	4.77512196702667e-05
0.24204569	4.77512196702667e-05
0.24304795	4.7835140970176e-05
0.24405021	4.79190622701964e-05
0.24501906	4.80029835701057e-05
0.24608813	4.80029835701057e-05
0.24702358	4.80029835701057e-05
0.24809265	4.80029835701057e-05
0.2490281	4.79190622701964e-05
0.25009717	4.80029835701057e-05
0.25103262	4.80029835701057e-05
0.25210169	4.80029835701057e-05
0.25303713	4.8086904870015e-05
0.25410621	4.8086904870015e-05
0.25504165	4.8086904870015e-05
0.25611073	4.8086904870015e-05
0.25704617	4.80029835701057e-05
0.25811525	4.80029835701057e-05
0.25905069	4.80029835701057e-05
0.26011977	4.80029835701057e-05
0.26105521	4.80029835701057e-05
0.26212429	4.79190622701964e-05
0.26305973	4.7835140970176e-05
0.26412881	4.7835140970176e-05
0.26506425	4.79190622701964e-05
0.26613333	4.8086904870015e-05
0.26706877	4.82547474699446e-05
0.26800421	4.85065113697836e-05
0.26907329	4.86743539697132e-05
0.27000873	4.88421965695318e-05
0.27107781	4.90939604693708e-05
0.27201325	4.92618030693004e-05
0.27308233	4.942964566923e-05
0.27401777	4.95135669691393e-05
0.27508684	4.95974882691597e-05
0.27602229	4.95974882691597e-05
0.27709136	4.95974882691597e-05
0.27802681	4.9681409569069e-05
0.27909588	4.9681409569069e-05
0.28003133	4.9681409569069e-05
0.2811004	4.9681409569069e-05
0.28203584	4.9681409569069e-05
0.28310492	4.95974882691597e-05
0.28404036	4.95974882691597e-05
0.28510944	4.95135669691393e-05
0.28604488	4.95135669691393e-05
0.28711396	4.942964566923e-05
0.2880494	4.95135669691393e-05
0.28911848	4.95135669691393e-05
0.29005392	4.95135669691393e-05
0.291123	4.95135669691393e-05
0.29205844	4.942964566923e-05
0.29312752	4.942964566923e-05
0.29406296	4.95135669691393e-05
0.29513204	4.9681409569069e-05
0.29606748	4.98492521689986e-05
0.29700292	4.99331734689079e-05
0.298072	5.00170947689282e-05
0.29900744	5.00170947689282e-05
0.30007652	5.00170947689282e-05
0.30101196	5.00170947689282e-05
0.30208104	4.99331734689079e-05
0.30301648	4.98492521689986e-05
0.30408556	4.99331734689079e-05
0.305021	4.99331734689079e-05
0.30609007	5.00170947689282e-05
0.30702552	5.01010160688375e-05
0.30809459	5.01010160688375e-05
0.30903004	5.01849373687469e-05
0.31009911	5.01849373687469e-05
0.31103456	5.02688586687672e-05
0.31210363	5.01849373687469e-05
0.31303907	5.01849373687469e-05
0.31410815	5.01849373687469e-05
0.31504359	5.02688586687672e-05
0.31611267	5.02688586687672e-05
0.31704811	5.02688586687672e-05
0.31811719	5.02688586687672e-05
0.31905263	5.02688586687672e-05
0.32012171	5.01849373687469e-05
0.32101261	5.01849373687469e-05
0.32208168	5.01849373687469e-05
0.32315076	5.02688586687672e-05
0.32404166	5.02688586687672e-05
0.32511073	5.01849373687469e-05
0.32600163	5.01849373687469e-05
0.32707071	5.01849373687469e-05
0.32813979	5.03527799686765e-05
0.32903068	5.04367012685858e-05
0.33009976	5.05206225684951e-05
0.33116884	5.06045438684044e-05
0.33205973	5.06884651684247e-05
0.33312881	5.06884651684247e-05
0.33401971	5.0772386468334e-05
0.33508878	5.0772386468334e-05
0.33615786	5.0772386468334e-05
0.33704876	5.0772386468334e-05
0.33811784	5.0772386468334e-05
0.33900873	5.06884651684247e-05
0.34007781	5.06884651684247e-05
0.34114689	5.06045438684044e-05
0.34203778	5.06045438684044e-05
0.34310686	5.0772386468334e-05
0.34417594	5.08563077683544e-05
0.34506684	5.08563077683544e-05
0.34613591	5.08563077683544e-05
0.34702681	5.09402290682637e-05
0.34809589	5.09402290682637e-05
0.34916496	5.1024150368173e-05
0.35005586	5.1024150368173e-05
0.35112494	5.11919929681026e-05
0.35201584	5.12759142681229e-05
0.35308491	5.13598355680323e-05
0.35415399	5.14437568679416e-05
0.35504489	5.16115994678712e-05
0.35611396	5.16955207678915e-05
0.35700486	5.17794420678008e-05
0.35807394	5.18633633677101e-05
0.35914301	5.18633633677101e-05
0.36003391	5.19472846677305e-05
0.36110299	5.21151272675491e-05
0.36217207	5.22829698673677e-05
0.36306296	5.25347337673177e-05
0.36413204	5.27025763671363e-05
0.36502294	5.27864976671566e-05
0.36609201	5.29543402670862e-05
0.36716109	5.30382615669955e-05
0.36805199	5.32900254668345e-05
0.36918046	5.35417893666734e-05
0.37013075	5.37935532664013e-05
0.37108104	5.40453171663513e-05
0.37203133	5.42970810661902e-05
0.37321919	5.45488449660292e-05
0.37416948	5.48006088658681e-05
0.37511977	5.49684514657978e-05
0.37607007	5.51362940657274e-05
0.37702036	5.5304136665546e-05
0.37820822	5.54719792653646e-05
0.37915851	5.56398218652943e-05
0.3801088	5.57237431653146e-05
0.38105909	5.57237431653146e-05
0.38200938	5.58076644652239e-05
0.38319724	5.58915857651332e-05
0.38414754	5.59755070651535e-05
0.38509783	5.60594283650628e-05
0.38604812	5.62272709649925e-05
0.38723598	5.63951135649221e-05
0.38818627	5.64790348648314e-05
0.38913656	5.65629561648517e-05
0.39008685	5.6646877464761e-05
0.39103714	5.67307987646704e-05
0.392225	5.68147200646907e-05
0.3931753	5.68147200646907e-05
0.39412559	5.68986413646e-05
0.39507588	5.68986413646e-05
0.39602617	5.69825626645093e-05
0.39721403	5.69825626645093e-05
0.39816432	5.70664839644186e-05
0.39911461	5.71504052643279e-05
0.4000649	5.71504052643279e-05
0.40101519	5.71504052643279e-05
0.40220306	5.71504052643279e-05
0.40315335	5.71504052643279e-05
0.40410364	5.71504052643279e-05
0.40505393	5.71504052643279e-05
0.40600422	5.71504052643279e-05
0.40727127	5.71504052643279e-05
0.40822156	5.72343265643482e-05
0.40917185	5.72343265643482e-05
0.41012214	5.72343265643482e-05
0.41107243	5.73182478642575e-05
0.41202272	5.73182478642575e-05
0.41328978	5.74021691642779e-05
0.41424007	5.75700117640965e-05
0.41519036	5.76539330641168e-05
0.41614065	5.78217756640464e-05
0.41709094	5.79896182638651e-05
0.41804123	5.80735395638854e-05
0.41930829	5.81574608637947e-05
0.42025858	5.8241382163815e-05
0.42120887	5.83253034637243e-05
0.42215916	5.84092247636336e-05
0.42310945	5.8493146063654e-05
0.42405974	5.85770673634523e-05
0.42501003	5.85770673634523e-05
0.42627708	5.86609886633616e-05
0.42722737	5.87449099633819e-05
0.42817766	5.87449099633819e-05
0.42923354	5.88288312632912e-05
0.43007825	5.88288312632912e-05
0.4313453	5.89127525633115e-05
0.43219	5.89127525633115e-05
0.4330347	5.89127525633115e-05
0.43430176	5.89966738632208e-05
0.43514646	5.89966738632208e-05
0.43641352	5.89966738632208e-05
0.43725822	5.89966738632208e-05
0.43810292	5.89966738632208e-05
0.43936998	5.90805951631301e-05
0.44021468	5.90805951631301e-05
0.44105938	5.91645164631505e-05
0.44232643	5.91645164631505e-05
0.44317114	5.92484377630598e-05
0.44401584	5.92484377630598e-05
0.44528289	5.92484377630598e-05
0.4461276	5.93323590630801e-05
0.44739465	5.93323590630801e-05
0.44838014	5.93323590630801e-05
0.44950641	5.93323590630801e-05
0.45006954	5.94162803629894e-05
0.45119581	5.94162803629894e-05
0.45232208	5.94162803629894e-05
0.45344835	5.9584122962919e-05
0.45401149	5.96680442628283e-05
0.45513776	5.97519655628487e-05
0.45626403	5.99198081626673e-05
0.4573903	6.00037294626876e-05
0.45851657	6.00876507625969e-05
0.45907971	6.01715720625062e-05
0.46020598	6.02554933624155e-05
0.46133225	6.03394146623248e-05
0.46245852	6.04233359623452e-05
0.46320936	6.05072572622545e-05
0.46471106	6.05911785622748e-05
0.4654619	6.05911785622748e-05
0.46621275	6.06750998621841e-05
0.46771444	6.07590211620934e-05
0.46846529	6.07590211620934e-05
0.46921614	6.08429424621137e-05
0.47071783	6.09268637620231e-05
0.47146868	6.09268637620231e-05
0.47221953	6.09268637620231e-05
0.47372122	6.10107850620434e-05
0.47472235	6.10947063619527e-05
0.47572348	6.10947063619527e-05
0.47672461	6.10947063619527e-05
0.47772574	6.1178627661862e-05
0.47872687	6.1178627661862e-05
0.47972799	6.1178627661862e-05
0.48072912	6.1178627661862e-05
0.48173025	6.12625489618823e-05
0.48273138	6.12625489618823e-05
0.48406622	6.12625489618823e-05
0.48540106	6.13464702617916e-05
0.4867359	6.13464702617916e-05
0.48807074	6.13464702617916e-05
0.48940558	6.13464702617916e-05
0.49074041	6.13464702617916e-05
0.4925202	6.13464702617916e-05
0.49429999	6.1430391561812e-05
0.49607977	6.1430391561812e-05
0.49785956	6.1430391561812e-05
0.49963934	6.1430391561812e-05
0.50141913	6.1430391561812e-05
0.50379217	6.1430391561812e-05
0.50616522	6.1430391561812e-05
0.50853827	6.1430391561812e-05
0.51091131	6.1430391561812e-05
0.51328436	6.15143128617213e-05
0.51565741	6.15143128617213e-05
0.51743719	6.15143128617213e-05
0.51921698	6.15982341616306e-05
0.52099676	6.15982341616306e-05
0.5223316	6.15982341616306e-05
0.52366644	6.16821554616509e-05
0.52500128	6.16821554616509e-05
0.52633612	6.16821554616509e-05
0.52767096	6.16821554616509e-05
0.5290058	6.17660767615602e-05
0.53000692	6.17660767615602e-05
0.53100805	6.17660767615602e-05
0.53200918	6.17660767615602e-05
0.53301031	6.17660767615602e-05
0.53401144	6.18499980614695e-05
0.53501257	6.18499980614695e-05
0.5360137	6.18499980614695e-05
0.53701483	6.18499980614695e-05
0.53801596	6.18499980614695e-05
0.53951765	6.19339193613788e-05
0.5402685	6.19339193613788e-05
0.54101935	6.19339193613788e-05
0.54252104	6.19339193613788e-05
0.54327189	6.19339193613788e-05
0.54402273	6.19339193613788e-05
0.54552443	6.20178406612881e-05
0.54627527	6.20178406612881e-05
0.54702612	6.20178406612881e-05
0.54852781	6.20178406612881e-05
0.54927866	6.20178406612881e-05
0.55002951	6.21017619613085e-05
0.5515312	6.21017619613085e-05
0.55209434	6.21017619613085e-05
0.55322061	6.21017619613085e-05
0.55434688	6.21017619613085e-05
0.55547315	6.21017619613085e-05
0.55603628	6.21017619613085e-05
0.55716255	6.21017619613085e-05
0.55828882	6.21017619613085e-05
0.55941509	6.21017619613085e-05
0.56054136	6.21017619613085e-05
0.5611045	6.21856832612178e-05
0.56223077	6.21856832612178e-05
0.56335704	6.21856832612178e-05
0.56448331	6.21856832612178e-05
0.56504645	6.21856832612178e-05
0.56617272	6.21856832612178e-05
0.56729899	6.21856832612178e-05
0.56842526	6.21856832612178e-05
0.56926996	6.21856832612178e-05
0.57011466	6.21856832612178e-05
0.57138172	6.21856832612178e-05
0.57222642	6.21856832612178e-05
0.57307112	6.22696045612381e-05
0.57433818	6.22696045612381e-05
0.57518288	6.22696045612381e-05
0.57602758	6.22696045612381e-05
0.57729463	6.22696045612381e-05
0.57813934	6.22696045612381e-05
0.57940639	6.22696045612381e-05
0.58025109	6.22696045612381e-05
0.5810958	6.22696045612381e-05
0.58236285	6.23535258611474e-05
0.58320755	6.23535258611474e-05
0.58405226	6.23535258611474e-05
0.58531931	6.23535258611474e-05
0.58616401	6.24374471610567e-05
0.58700872	6.24374471610567e-05
0.58827577	6.24374471610567e-05
0.58912047	6.24374471610567e-05
0.59038753	6.24374471610567e-05
0.59123223	6.2521368461077e-05
0.59207693	6.2521368461077e-05
0.59302722	6.2521368461077e-05
0.59429428	6.26052897609863e-05
0.59524457	6.26052897609863e-05
0.59619486	6.26892110610067e-05
0.59714515	6.2773132360916e-05
0.59809544	6.2773132360916e-05
0.59904573	6.28570536608253e-05
0.60031278	6.29409749608456e-05
0.60126307	6.30248962607549e-05
0.60221336	6.30248962607549e-05
0.60316366	6.31088175607752e-05
0.60411395	6.31088175607752e-05
0.60506424	6.31927388606845e-05
0.60601453	6.32766601605939e-05
0.60728158	6.32766601605939e-05
0.60823187	6.33605814606142e-05
0.60918216	6.33605814606142e-05
0.61013245	6.34445027604125e-05
0.61108274	6.34445027604125e-05
0.61203303	6.34445027604125e-05
0.61330009	6.35284240604328e-05
0.61425038	6.35284240604328e-05
0.61520067	6.36123453603421e-05
0.61615096	6.36123453603421e-05
0.61710125	6.36962666602514e-05
0.61805154	6.36962666602514e-05
0.61900183	6.37801879602717e-05
0.62026889	6.37801879602717e-05
0.62121918	6.3864109260181e-05
0.62216947	6.3864109260181e-05
0.62311976	6.39480305602014e-05
0.62407005	6.39480305602014e-05
0.62502034	6.40319518601107e-05
0.6262082	6.40319518601107e-05
0.62715849	6.411587316002e-05
0.62810878	6.411587316002e-05
0.62905907	6.41997944600403e-05
0.63000936	6.41997944600403e-05
0.63119723	6.41997944600403e-05
0.63214752	6.42837157599496e-05
0.63309781	6.42837157599496e-05
0.6340481	6.436763705997e-05
0.63523596	6.436763705997e-05
0.63618625	6.44515583598793e-05
0.63713654	6.44515583598793e-05
0.63808683	6.45354796597886e-05
0.63903712	6.45354796597886e-05
0.64022499	6.46194009598089e-05
0.64117528	6.47033222597182e-05
0.64212557	6.47872435596275e-05
0.64307586	6.47872435596275e-05
0.64402615	6.48711648596478e-05
0.64521401	6.49550861595571e-05
0.6461643	6.50390074594664e-05
0.64711459	6.51229287593758e-05
0.64806488	6.51229287593758e-05
0.64901518	6.52068500592851e-05
0.65020304	6.52907713593054e-05
0.65115333	6.53746926592147e-05
0.65210362	6.5458613959235e-05
0.65305391	6.56264565590536e-05
0.6540042	6.5710377859074e-05
0.65519206	6.59621417589129e-05
0.65614235	6.61299843588425e-05
0.65709264	6.62139056587518e-05
0.65804294	6.63817482586815e-05
0.6592308	6.65495908586111e-05
0.66018109	6.66335121585204e-05
0.66113138	6.67174334584297e-05
0.66208167	6.6801354758339e-05
0.66303196	6.68852760582483e-05
0.66421982	6.7053118658178e-05
0.66517011	6.71370399581983e-05
0.66612041	6.72209612581076e-05
0.6670707	6.73048825580169e-05
0.66802099	6.73888038580372e-05
0.66920885	6.74727251579466e-05
0.67009975	6.75566464579669e-05
0.67116882	6.76405677578762e-05
0.67205972	6.78084103578058e-05
0.6731288	6.78923316577151e-05
0.6740197	6.79762529577355e-05
0.67508877	6.80601742576448e-05
0.67615785	6.82280168575744e-05
0.67704875	6.83119381573727e-05
0.67811782	6.8395859457393e-05
0.67900872	6.84797807573023e-05
0.6800778	6.85637020572116e-05
0.68114687	6.8647623357232e-05
0.68203777	6.87315446571413e-05
0.68310685	6.88154659571616e-05
0.68417593	6.88993872570709e-05
0.68506682	6.89833085569802e-05
0.6861359	6.90672298570005e-05
0.6870268	6.91511511569098e-05
0.68809587	6.92350724569302e-05
0.68916495	6.93189937568395e-05
0.69005585	6.94029150567488e-05
0.69112493	6.95707576566784e-05
0.69201582	6.96546789566987e-05
0.6930849	6.98225215565174e-05
0.69415398	6.9990364156336e-05
0.69504487	7.00742854562453e-05
0.69611395	7.04099706561045e-05
0.69700485	7.05778132560342e-05
0.69807393	7.08295771558731e-05
0.699143	7.10813410557121e-05
0.7000339	7.11652623557324e-05
0.70110298	7.1333104955551e-05
0.70217205	7.15848688553899e-05
0.70306295	7.16687901552993e-05
0.70413203	7.18366327552289e-05
0.70502292	7.20044753551585e-05
0.706092	7.21723179549771e-05
0.70716108	7.23401605549068e-05
0.70805198	7.25080031548364e-05
0.70912105	7.2675845754766e-05
0.71001195	7.27597670546754e-05
0.71108103	7.2927609654605e-05
0.7121501	7.30954522545346e-05
0.713041	7.31793735543329e-05
0.71411008	7.33472161542625e-05
0.71500098	7.34311374541718e-05
0.71607005	7.35989800541015e-05
0.71713913	7.36829013541218e-05
0.71803003	7.38507439539404e-05
0.7190991	7.40185865538701e-05
0.72016818	7.41864291537997e-05
0.72105908	7.43542717537293e-05
0.72212816	7.4522114353659e-05
0.72301905	7.46899569534776e-05
0.72408813	7.48577995532962e-05
0.72515721	7.50256421532258e-05
0.7260481	7.51095634531351e-05
0.72711718	7.51095634531351e-05
0.72800808	7.51934847531555e-05
0.72907715	7.51934847531555e-05
0.73014623	7.51934847531555e-05
0.73103713	7.52774060530648e-05
0.73210621	7.52774060530648e-05
0.73317528	7.53613273530851e-05
0.73406618	7.54452486529944e-05
0.73513526	7.5613091252924e-05
0.73602615	7.57809338527426e-05
0.73700614	7.60326977526926e-05
0.73807522	7.62844616525316e-05
0.73901066	7.65362255522595e-05
0.74007974	7.67040681521891e-05
0.74101518	7.69558320520281e-05
0.74208426	7.71236746519577e-05
0.7430197	7.73754385517966e-05
0.74408878	7.76272024516356e-05
0.74502422	7.77950450515652e-05
0.7460933	7.79628876514948e-05
0.74702874	7.82146515512228e-05
0.74809781	7.84664154510617e-05
0.74903326	7.87181793509006e-05
0.75010233	7.89699432508506e-05
0.75103778	7.91377858506692e-05
0.75210685	7.93895497506192e-05
0.75304229	7.95573923504378e-05
0.75411137	7.97252349502564e-05
0.75504681	7.98091562502767e-05
0.75611589	7.99769988500953e-05
0.75705133	8.00609201501157e-05
0.75812041	8.0144841450025e-05
0.75905585	8.02287627500453e-05
0.76012493	8.03126840499546e-05
0.76106037	8.03966053498639e-05
0.76212945	8.04805266498843e-05
0.76306489	8.05644479497936e-05
0.76400033	8.06483692498139e-05
0.76506941	8.08162118496325e-05
0.76600485	8.09001331496528e-05
0.76707393	8.09840544495621e-05
0.76800937	8.10679757495825e-05
0.76907845	8.12358183494011e-05
0.77001389	8.14036609492197e-05
0.77108297	8.1487582249129e-05
0.77201841	8.16554248490586e-05
0.77308749	8.18232674489883e-05
0.77402293	8.19071887488976e-05
0.77509201	8.21589526488475e-05
0.77602745	8.23267952486662e-05
0.77709652	8.25785591486161e-05
0.77803197	8.27464017484347e-05
0.77910104	8.29981656482737e-05
0.78003649	8.3082086948183e-05
0.78110556	8.32499295481126e-05
0.78204101	8.33338508480219e-05
0.78311008	8.34177721480422e-05
0.78404552	8.35016934479516e-05
0.7851146	8.35856147478609e-05
0.78605004	8.36695360478812e-05
0.78711912	8.37534573477905e-05
0.78805456	8.38373786478108e-05
0.78912364	8.39212999477201e-05
0.79005908	8.40052212476294e-05
0.79112816	8.40891425476498e-05
0.7920636	8.42569851475794e-05
0.79313268	8.43409064474887e-05
0.79406812	8.45087490474183e-05
0.79500356	8.45926703472166e-05
0.79607264	8.47605129471463e-05
0.79700808	8.49283555470759e-05
0.79807716	8.50122768469852e-05
0.7990126	8.51801194469148e-05
0.80008168	8.52640407468241e-05
0.80101712	8.54318833467538e-05
0.8020862	8.55158046467741e-05
0.80302164	8.56836472465927e-05
0.80409072	8.5767568546613e-05
0.80502616	8.59354111465427e-05
0.80609524	8.6019332446452e-05
0.80703068	8.61032537463613e-05
0.80809975	8.61032537463613e-05
0.8090352	8.61871750462706e-05
0.81010427	8.62710963461799e-05
0.81103972	8.62710963461799e-05
0.81210879	8.62710963461799e-05
0.81304423	8.63550176462002e-05
0.81411331	8.63550176462002e-05
0.81504875	8.64389389461095e-05
0.81611783	8.65228602460189e-05
0.81705327	8.66067815460392e-05
0.81812235	8.66067815460392e-05
0.81905779	8.66907028459485e-05
0.82012687	8.67746241458578e-05
0.82106231	8.68585454458781e-05
0.82213139	8.69424667457874e-05
0.82306683	8.71103093457171e-05
0.82400227	8.71103093457171e-05
0.82507135	8.71942306456264e-05
0.82600679	8.71942306456264e-05
0.82707587	8.71942306456264e-05
0.82801131	8.71942306456264e-05
0.82908039	8.71942306456264e-05
0.83001583	8.71942306456264e-05
0.83108491	8.72781519456467e-05
0.83202035	8.72781519456467e-05
0.83308943	8.7362073245556e-05
0.83402487	8.7362073245556e-05
0.83509395	8.7362073245556e-05
0.83602939	8.7362073245556e-05
0.83709846	8.7362073245556e-05
0.83803391	8.7362073245556e-05
0.83910298	8.7362073245556e-05
0.84003843	8.7362073245556e-05
0.8411075	8.7362073245556e-05
0.84204295	8.7362073245556e-05
0.84311202	8.74459945455763e-05
0.84404746	8.75299158454856e-05
0.84511654	8.76138371453949e-05
0.84605198	8.76977584454153e-05
0.84712106	8.77816797453246e-05
0.8480565	8.77816797453246e-05
0.84912558	8.77816797453246e-05
0.85006102	8.77816797453246e-05
0.8511301	8.77816797453246e-05
0.85206554	8.77816797453246e-05
0.85300098	8.77816797453246e-05
0.85407006	8.76977584454153e-05
0.8550055	8.76977584454153e-05
0.85607458	8.76138371453949e-05
0.85701002	8.76138371453949e-05
0.85804569	8.75299158454856e-05
0.85904795	8.74459945455763e-05
0.86005021	8.74459945455763e-05
0.86105247	8.7362073245556e-05
0.86205473	8.72781519456467e-05
0.86305699	8.71942306456264e-05
0.86405925	8.71942306456264e-05
0.86506151	8.71942306456264e-05
0.86606377	8.71942306456264e-05
0.86706603	8.71942306456264e-05
0.86806829	8.71942306456264e-05
0.86907055	8.71942306456264e-05
0.8700728	8.71942306456264e-05
0.87107506	8.71103093457171e-05
0.87207732	8.70263880458078e-05
0.87307958	8.69424667457874e-05
0.87408184	8.68585454458781e-05
0.8750841	8.67746241458578e-05
0.87608636	8.66067815460392e-05
0.87708862	8.65228602460189e-05
0.87809088	8.64389389461095e-05
0.87909314	8.63550176462002e-05
0.8800954	8.61871750462706e-05
0.88109766	8.61032537463613e-05
0.88209992	8.6019332446452e-05
0.88300195	8.59354111465427e-05
0.88400421	8.5767568546613e-05
0.88500647	8.56836472465927e-05
0.88600873	8.55997259466834e-05
0.88701099	8.55158046467741e-05
0.88801325	8.54318833467538e-05
0.88901551	8.54318833467538e-05
0.89001777	8.53479620468445e-05
0.89102003	8.53479620468445e-05
0.89202229	8.53479620468445e-05
0.89302455	8.53479620468445e-05
0.89402681	8.53479620468445e-05
0.89502907	8.53479620468445e-05
0.89603133	8.52640407468241e-05
0.89703359	8.52640407468241e-05
0.89803585	8.51801194469148e-05
0.89903811	8.50961981470055e-05
0.90004037	8.49283555470759e-05
0.90104263	8.48444342470556e-05
0.90204489	8.4676591647237e-05
0.90304714	8.45087490474183e-05
0.9040494	8.43409064474887e-05
0.90505166	8.42569851475794e-05
0.90605392	8.41730638475591e-05
0.90705618	8.40891425476498e-05
0.90805844	8.39212999477201e-05
0.9090607	8.38373786478108e-05
0.91006296	8.36695360478812e-05
0.91106522	8.35016934479516e-05
0.91206748	8.34177721480422e-05
0.91306974	8.33338508480219e-05
0.914072	8.32499295481126e-05
0.91507426	8.31660082480923e-05
0.91607652	8.3082086948183e-05
0.91707878	8.29981656482737e-05
0.91808104	8.29981656482737e-05
0.9190833	8.29981656482737e-05
0.92008556	8.29981656482737e-05
0.92108782	8.29981656482737e-05
0.92209008	8.29981656482737e-05
0.92309234	8.29142443482533e-05
0.9240946	8.28303230484551e-05
0.92509686	8.27464017484347e-05
0.92609911	8.26624804485254e-05
0.92700115	8.25785591486161e-05
0.92800341	8.24107165486865e-05
0.92900567	8.23267952486662e-05
0.93000793	8.22428739487568e-05
0.93101019	8.21589526488475e-05
0.93201245	8.20750313488272e-05
0.93301471	8.19911100489179e-05
0.93401697	8.19911100489179e-05
0.93501923	8.19071887488976e-05
0.93602148	8.1739346149079e-05
0.93702374	8.16554248490586e-05
0.938026	8.15715035491493e-05
0.93902826	8.14036609492197e-05
0.94003052	8.13197396493104e-05
0.94103278	8.12358183494011e-05
0.94203504	8.11518970494918e-05
0.9430373	8.10679757495825e-05
0.94403956	8.09840544495621e-05
0.94504182	8.09840544495621e-05
0.94604408	8.09001331496528e-05
0.94704634	8.08162118496325e-05
0.9480486	8.07322905497232e-05
0.94905086	8.06483692498139e-05
0.95005312	8.05644479497936e-05
0.95105538	8.05644479497936e-05
0.95205764	8.04805266498843e-05
0.9530599	8.04805266498843e-05
0.95406216	8.03966053498639e-05
0.95506442	8.03966053498639e-05
0.95606668	8.03966053498639e-05
0.95706894	8.03966053498639e-05
0.9580712	8.03966053498639e-05
0.95907345	8.03966053498639e-05
0.96007571	8.03966053498639e-05
0.96107797	8.03966053498639e-05
0.96208023	8.03126840499546e-05
0.96308249	8.03126840499546e-05
0.96408475	8.03126840499546e-05
0.96508701	8.02287627500453e-05
0.96608927	8.02287627500453e-05
0.96709153	8.03126840499546e-05
0.96809379	8.02287627500453e-05
0.96909605	8.02287627500453e-05
0.97009831	8.02287627500453e-05
0.97100034	8.02287627500453e-05
0.9720026	8.02287627500453e-05
0.97300486	8.0144841450025e-05
0.97400712	8.0144841450025e-05
0.97500938	8.0144841450025e-05
0.97601164	8.00609201501157e-05
0.9770139	8.00609201501157e-05
0.97801616	8.00609201501157e-05
0.97901842	8.00609201501157e-05
0.98002068	7.99769988500953e-05
0.98102294	8.00609201501157e-05
0.9820252	8.00609201501157e-05
0.98302746	8.0144841450025e-05
0.98402972	8.0144841450025e-05
0.98503198	8.02287627500453e-05
0.98603424	8.02287627500453e-05
0.9870365	8.03126840499546e-05
0.98803876	8.03126840499546e-05
0.98904102	8.03966053498639e-05
0.99004328	8.03966053498639e-05
0.99104554	8.04805266498843e-05
0.9920478	8.05644479497936e-05
0.99305005	8.06483692498139e-05
0.99405231	8.06483692498139e-05
0.99505457	8.08162118496325e-05
0.99605683	8.09001331496528e-05
0.99705909	8.09840544495621e-05
0.99806135	8.10679757495825e-05
0.99906361	8.11518970494918e-05
1	8.11518970494918e-05


==> tikz/advection_paper_show_energy-4.tsv <==
1.0033913e-05	0
2.0067826e-05	0
3.0101738e-05	0
4.0135651e-05	0
5.0169564e-05	0
6.0203477e-05	0
7.0237389e-05	0
8.0271302e-05	0
9.0305215e-05	0
0.00010033913	0
0.0010033913	8.39212928038791e-08
0.0020067826	0
0.0030001399	0
0.0040035312	0
0.0050069225	8.39212928038791e-08
0.0060002798	8.39212928038791e-08
0.0070036711	8.39212928038791e-08
0.0080070624	1.6784258571878e-07
0.0090004198	1.6784258571878e-07
0.010003811	2.51763878633682e-07
0.011007202	2.51763878633682e-07
0.01200056	4.19606464463484e-07
0.013003951	5.03527757378386e-07
0.014007342	5.87449050293287e-07
0.0150007	5.87449050293287e-07
0.016004091	6.71370343208189e-07
0.017007482	8.39212929037991e-07
0.01800084	9.23134221952893e-07
0.019004231	1.09097680767167e-06
0.020007622	1.34274068641638e-06
0.021000979	1.42666197933128e-06
0.022004371	1.51058327224618e-06
0.023007762	1.59450456516108e-06
0.024001119	1.76234715087986e-06
0.025004511	1.84626844379476e-06
0.026007902	1.93018973670966e-06
0.027001259	2.18195361545437e-06
0.028004651	2.26587490836927e-06
0.029008042	2.34979620128417e-06
0.030001399	2.51763878711397e-06
0.03100479	2.68548137294378e-06
0.032008182	2.85332395877358e-06
0.033001539	2.93724525168848e-06
0.03400493	3.02116654460338e-06
0.035008322	3.02116654460338e-06
0.036001679	3.27293042323706e-06
0.03700507	3.35685171604094e-06
0.038008462	3.52469430187075e-06
0.039001819	3.60861559478565e-06
0.04000521	3.94430076644525e-06
0.041008602	4.11214335227506e-06
0.042001959	4.11214335227506e-06
0.04300535	4.19606464518996e-06
0.044008741	4.69959240267936e-06
0.045002099	4.78351369559427e-06
0.04600549	5.03527757422795e-06
0.047008881	5.37096274588755e-06
0.048002239	5.53880533160633e-06
0.04900563	5.87449050326594e-06
0.050009021	6.21017567492554e-06
0.051002379	6.37801826075535e-06
0.05200577	6.62978213938903e-06
0.053009161	6.79762472521883e-06
0.054002519	6.96546731104863e-06
0.05500591	7.04938860396354e-06
0.056009301	7.46899506853804e-06
0.057002658	7.72075894717172e-06
0.05800605	7.88860153300153e-06
0.059009441	8.22428670455011e-06
0.060002798	8.39212929037991e-06
0.06100619	8.55997187620972e-06
0.062009581	8.72781446203952e-06
0.063002938	8.89565704786932e-06
0.06400633	9.31526351244383e-06
0.065009721	9.48310609827363e-06
0.066003078	9.65094868410343e-06
0.06700647	9.90271256262609e-06
0.068009861	1.00705551484559e-05
0.069003218	1.02383977342857e-05
0.070006609	1.04062403201155e-05
0.071010001	1.082584678469e-05
0.072003358	1.13293745421794e-05
0.073006749	1.1665059713728e-05
0.074000107	1.18329022995578e-05
0.075003498	1.21685874711064e-05
0.076006889	1.23364300569362e-05
0.077000247	1.24203513498511e-05
0.078003638	1.27560365215107e-05
0.079007029	1.29238791073405e-05
0.080000387	1.3343485571804e-05
0.081003778	1.34274068647189e-05
0.082007169	1.35952494505487e-05
0.083000526	1.39309346222083e-05
0.084003918	1.42666197937569e-05
0.085007309	1.46023049654165e-05
0.086000666	1.48540688440502e-05
0.087004058	1.502191142988e-05
0.088007449	1.51897540157098e-05
0.089000806	1.54415178944545e-05
0.090004198	1.5861124359029e-05
0.091007589	1.61968095306886e-05
0.092000946	1.64485734092112e-05
0.093004338	1.6616415995041e-05
0.094007729	1.68681798737857e-05
0.095001086	1.71199437525305e-05
0.096004477	1.73717076312752e-05
0.097007869	1.7539550217105e-05
0.098001226	1.77913140958497e-05
0.099004617	1.80430779744833e-05
0.10000801	1.8294841853228e-05
0.10100137	1.84626844389468e-05
0.10200476	1.88822909035213e-05
0.10300815	1.92179760751809e-05
0.10400151	1.93858186610107e-05
0.1050049	1.94697399539256e-05
0.10600829	1.97215038325593e-05
0.10700165	2.00571890042189e-05
0.10800504	2.04767954687934e-05
0.10900843	2.08964019332569e-05
0.11000179	2.11481658120016e-05
0.11100518	2.13999296906353e-05
0.11200857	2.15677722764651e-05
0.11300193	2.19034574481247e-05
0.11400532	2.22391426197843e-05
0.11500871	2.24069852056141e-05
0.11600207	2.26587490843588e-05
0.11700546	2.28265916700776e-05
0.11800885	2.31622768416262e-05
0.11900221	2.3330119427456e-05
0.1200056	2.34979620132858e-05
0.12100899	2.36658045991156e-05
0.12200235	2.38336471849454e-05
0.12300574	2.40854110636901e-05
0.12400913	2.43371749424348e-05
0.12500249	2.46728601139834e-05
0.12600588	2.49246239926171e-05
0.12700927	2.53442304571916e-05
0.12800263	2.55959943359363e-05
0.12900602	2.5847758214681e-05
0.13000941	2.60995220933147e-05
0.13100277	2.60995220933147e-05
0.13200616	2.61834433862296e-05
0.13300955	2.62673646791445e-05
0.13400291	2.63512859720594e-05
0.1350063	2.6686971143719e-05
0.13600969	2.68548137295488e-05
0.13700305	2.70226563153786e-05
0.13800644	2.71065776081825e-05
0.13900983	2.72744201940123e-05
0.14000318	2.73583414869272e-05
0.14100658	2.7526184072757e-05
0.14200997	2.76940266585868e-05
0.14300332	2.77779479513907e-05
0.14400672	2.80297118301354e-05
0.14500007	2.81975544159652e-05
0.14600346	2.85332395876248e-05
0.14700686	2.90367673451142e-05
0.14800021	2.94563738094666e-05
0.1490036	2.97081376882113e-05
0.150007	2.97920589811262e-05
0.15100035	3.01277441527859e-05
0.15200374	3.03795080315306e-05
0.15300714	3.04634293244455e-05
0.15400049	3.05473506173604e-05
0.15500388	3.088303578902e-05
0.15600728	3.12187209605685e-05
0.15700063	3.14704848392022e-05
0.15800402	3.15544061321171e-05
0.15900742	3.15544061321171e-05
0.16000077	3.1638327425032e-05
0.16100416	3.17222487179469e-05
0.16200756	3.18061700108618e-05
0.16300091	3.18900913037767e-05
0.1640043	3.19740125966916e-05
0.1650077	3.20579338896065e-05
0.16600105	3.21418551825214e-05
0.16700444	3.22257764754363e-05
0.16800784	3.23096977683512e-05
0.16900119	3.2477540354181e-05
0.17000458	3.26453829398998e-05
0.17100798	3.29810681115594e-05
0.17200133	3.36524384547676e-05
0.17300472	3.40720449193421e-05
0.17400812	3.42398875050609e-05
0.17500147	3.42398875050609e-05
0.17600486	3.43238087979758e-05
0.17700826	3.43238087979758e-05
0.17800161	3.43238087979758e-05
0.179005	3.43238087979758e-05
0.1800084	3.44077300908907e-05
0.18100175	3.44916513838056e-05
0.18200514	3.44916513838056e-05
0.18300854	3.45755726767205e-05
0.18400189	3.46594939696354e-05
0.18500528	3.46594939696354e-05
0.18600868	3.47434152625503e-05
0.18700203	3.47434152625503e-05
0.18800542	3.48273365554652e-05
0.18900881	3.49112578483801e-05
0.19000217	3.50791004342099e-05
0.19100556	3.52469430200397e-05
0.19200895	3.53308643129546e-05
0.19300231	3.53308643129546e-05
0.1940057	3.54987068987844e-05
0.19500909	3.5834392070333e-05
0.19600245	3.60022346560518e-05
0.19700584	3.60022346560518e-05
0.19800923	3.62539985347965e-05
0.19900259	3.64218411206263e-05
0.20000598	3.65057624135412e-05
0.20100937	3.64218411206263e-05
0.20200273	3.64218411206263e-05
0.20300612	3.6673604999371e-05
0.20400951	3.67575262922859e-05
0.20500287	3.69253688781157e-05
0.20600626	3.70932114639455e-05
0.20700965	3.73449753426902e-05
0.20800301	3.7512817928409e-05
0.2090064	3.75967392213239e-05
0.21000979	3.7512817928409e-05
0.21100315	3.7512817928409e-05
0.21200654	3.75967392213239e-05
0.21300993	3.75967392213239e-05
0.21400329	3.76806605142388e-05
0.21500668	3.76806605142388e-05
0.21600004	3.76806605142388e-05
0.21700343	3.77645818071537e-05
0.21800682	3.76806605142388e-05
0.21900018	3.76806605142388e-05
0.22000357	3.75967392213239e-05
0.22100696	3.75967392213239e-05
0.22200032	3.75967392213239e-05
0.22300371	3.76806605142388e-05
0.2240071	3.76806605142388e-05
0.22500046	3.75967392213239e-05
0.22600385	3.74288966356051e-05
0.22700724	3.81841882716172e-05
0.2280006	3.84359521503619e-05
0.22900399	3.84359521503619e-05
0.23000738	3.8352030857447e-05
0.23100074	3.82681095645321e-05
0.23200413	3.82681095645321e-05
0.23300752	3.84359521503619e-05
0.23400088	3.86877160291066e-05
0.23500427	3.87716373220215e-05
0.23600766	3.87716373220215e-05
0.23700102	3.87716373220215e-05
0.23800441	3.86877160291066e-05
0.2390078	3.86877160291066e-05
0.24000116	3.86877160291066e-05
0.24100455	3.86877160291066e-05
0.24200794	3.86877160291066e-05
0.2430013	3.86037947361917e-05
0.24400469	3.86037947361917e-05
0.24501143	3.85198734432768e-05
0.24600144	3.85198734432768e-05
0.24700483	3.84359521503619e-05
0.24800822	3.8352030857447e-05
0.24901161	3.86037947361917e-05
0.25000163	3.85198734432768e-05
0.25100502	3.84359521503619e-05
0.25200841	3.82681095645321e-05
0.2530118	3.81841882716172e-05
0.25400181	3.80163456857874e-05
0.2550052	3.79324243928725e-05
0.2560086	3.77645818071537e-05
0.25701199	3.76806605142388e-05
0.258002	3.80163456857874e-05
0.25900539	3.80163456857874e-05
0.26000878	3.79324243928725e-05
0.26101217	3.78485030999576e-05
0.26200219	3.76806605142388e-05
0.26300558	3.7512817928409e-05
0.26400897	3.7512817928409e-05
0.26501236	3.76806605142388e-05
0.26600237	3.76806605142388e-05
0.26700576	3.77645818071537e-05
0.26800915	3.77645818071537e-05
0.26901255	3.78485030999576e-05
0.27000256	3.78485030999576e-05
0.27100595	3.8352030857447e-05
0.27200934	3.86877160291066e-05
0.27301273	3.91073224935701e-05
0.27400275	3.92751650793999e-05
0.27500614	3.94430076652297e-05
0.27600953	3.96108502510595e-05
0.27701292	3.99465354227191e-05
0.27800293	4.01143780084379e-05
0.27900632	4.01143780084379e-05
0.28000971	4.0030456715523e-05
0.28101311	4.01143780084379e-05
0.28200312	4.01982993013528e-05
0.28300651	4.01143780084379e-05
0.2840099	4.01143780084379e-05
0.28501329	4.0030456715523e-05
0.28600331	4.0030456715523e-05
0.2870067	3.99465354227191e-05
0.28801009	3.98626141298042e-05
0.2890001	3.97786928368893e-05
0.29000349	3.96947715439744e-05
0.29100688	3.96108502510595e-05
0.29201027	3.95269289581446e-05
0.29300029	3.97786928368893e-05
0.29400368	3.97786928368893e-05
0.29500707	3.96947715439744e-05
0.29601046	3.96108502510595e-05
0.29700047	3.94430076652297e-05
0.29800386	3.93590863723148e-05
0.29900726	3.92751650793999e-05
0.30001065	3.9191243786485e-05
0.30100066	3.90234012007662e-05
0.30200405	3.88555586149364e-05
0.30300744	3.87716373220215e-05
0.30401083	3.89394799078513e-05
0.30500085	3.9191243786485e-05
0.30600424	3.96947715439744e-05
0.30700763	3.98626141298042e-05
0.30801102	3.98626141298042e-05
0.30900103	3.98626141298042e-05
0.31000442	3.98626141298042e-05
0.31100782	4.01982993013528e-05
0.31201121	4.03661418871826e-05
0.31300122	4.03661418871826e-05
0.31400461	4.03661418871826e-05
0.315008	4.03661418871826e-05
0.31601139	4.02822205942677e-05
0.31700141	4.02822205942677e-05
0.3180048	4.03661418871826e-05
0.31901711	4.02822205942677e-05
0.32001604	4.02822205942677e-05
0.32101497	4.02822205942677e-05
0.3220139	4.01982993013528e-05
0.32301283	4.01982993013528e-05
0.32401177	4.01982993013528e-05
0.3250107	4.01982993013528e-05
0.32600963	4.02822205942677e-05
0.32700856	4.02822205942677e-05
0.32800749	4.02822205942677e-05
0.32900643	4.02822205942677e-05
0.33000536	4.02822205942677e-05
0.33100429	4.02822205942677e-05
0.33200322	4.01982993013528e-05
0.33300215	4.01982993013528e-05
0.33400108	4.01982993013528e-05
0.33500002	4.01982993013528e-05
0.33601679	4.01982993013528e-05
0.33701572	4.01982993013528e-05
0.33801465	4.06179057659273e-05
0.33901358	4.07857483516461e-05
0.34001251	4.07857483516461e-05
0.34101144	4.07857483516461e-05
0.34201038	4.07018270588422e-05
0.34300931	4.06179057659273e-05
0.34400824	4.05339844730124e-05
0.34500717	4.04500631800975e-05
0.3460061	4.03661418871826e-05
0.34700504	4.02822205942677e-05
0.34800397	4.01982993013528e-05
0.3490029	4.01982993013528e-05
0.35000183	4.02822205942677e-05
0.35100076	4.02822205942677e-05
0.35201753	4.01982993013528e-05
0.35301646	4.01982993013528e-05
0.3540154	4.01982993013528e-05
0.35501433	4.01982993013528e-05
0.35601326	4.01982993013528e-05
0.35701219	4.03661418871826e-05
0.35801112	4.07857483516461e-05
0.35901005	4.10375122303908e-05
0.36000899	4.12053548162206e-05
0.36100792	4.12892761091355e-05
0.36200685	4.12892761091355e-05
0.36300578	4.13731974020504e-05
0.36400471	4.15410399878802e-05
0.36500365	4.16249612807951e-05
0.36600258	4.170888257371e-05
0.36700151	4.20445677453696e-05
0.36801828	4.22124103310884e-05
0.36901721	4.22124103310884e-05
0.37001614	4.22124103310884e-05
0.37101507	4.22124103310884e-05
0.37201401	4.22963316240033e-05
0.37301294	4.25480955026369e-05
0.37401187	4.27159380884667e-05
0.3750108	4.28837806742965e-05
0.37600973	4.30516232601263e-05
0.37700866	4.3387308431786e-05
0.3780076	4.35551510176158e-05
0.37900653	4.36390723105307e-05
0.38000546	4.36390723105307e-05
0.38100439	4.36390723105307e-05
0.38200332	4.39747574821903e-05
0.38300225	4.43104426537388e-05
0.38400119	4.45622065323725e-05
0.38500012	4.46461278252874e-05
0.38602283	4.47300491182023e-05
0.38702177	4.47300491182023e-05
0.3880207	4.47300491182023e-05
0.38901963	4.47300491182023e-05
0.39001856	4.47300491182023e-05
0.39101749	4.48139704111172e-05
0.39201642	4.48139704111172e-05
0.39301536	4.48139704111172e-05
0.39401429	4.48978917040321e-05
0.39501322	4.51496555827768e-05
0.39601215	4.54853407544364e-05
0.39701108	4.57371046330701e-05
0.39801002	4.60727898047297e-05
0.39900895	4.64084749763893e-05
0.40000788	4.65763175621081e-05
0.40100681	4.68280814408528e-05
0.40200574	4.69120027337677e-05
0.40302053	4.69120027337677e-05
0.40400361	4.69120027337677e-05
0.40501839	4.69120027337677e-05
0.40600147	4.69120027337677e-05
0.40701626	4.69959240266826e-05
0.40803105	4.69959240266826e-05
0.40901412	4.69959240266826e-05
0.41002891	4.69959240266826e-05
0.41101198	4.69959240266826e-05
0.41202677	4.70798453195975e-05
0.41300985	4.70798453195975e-05
0.41402464	4.70798453195975e-05
0.41500771	4.70798453195975e-05
0.4160225	4.71637666125124e-05
0.41700557	4.71637666125124e-05
0.41802036	4.72476879053163e-05
0.41900344	4.72476879053163e-05
0.42001823	4.73316091982312e-05
0.4210013	4.73316091982312e-05
0.42201609	4.74155304911461e-05
0.42303088	4.7499451784061e-05
0.42401395	4.75833730769759e-05
0.42502874	4.75833730769759e-05
0.42601182	4.75833730769759e-05
0.4270266	4.76672943698908e-05
0.42804139	4.76672943698908e-05
0.4290139	4.76672943698908e-05
0.43002869	4.76672943698908e-05
0.43100119	4.77512156628057e-05
0.43201598	4.80029795415504e-05
0.43303077	4.82547434202951e-05
0.43400327	4.833866471321e-05
0.43501806	4.85065072990398e-05
0.43603285	4.85904285919547e-05
0.43700535	4.85904285919547e-05
0.43802014	4.86743498848696e-05
0.43903493	4.86743498848696e-05
0.44000743	4.87582711776735e-05
0.44102222	4.87582711776735e-05
0.44203701	4.87582711776735e-05
0.44300951	4.87582711776735e-05
0.4440243	4.87582711776735e-05
0.44503909	4.87582711776735e-05
0.44603978	4.87582711776735e-05
0.44705457	4.87582711776735e-05
0.44801298	4.87582711776735e-05
0.44902777	4.87582711776735e-05
0.45004256	4.87582711776735e-05
0.45100097	4.88421924705884e-05
0.45201575	4.88421924705884e-05
0.45303054	4.89261137633923e-05
0.45404533	4.89261137633923e-05
0.45500374	4.89261137633923e-05
0.45601853	4.89261137633923e-05
0.45703332	4.89261137633923e-05
0.4580481	4.89261137633923e-05
0.45900652	4.89261137633923e-05
0.46005889	4.89261137633923e-05
0.46103609	4.90100350563072e-05
0.46201329	4.90100350563072e-05
0.46306567	4.90100350563072e-05
0.46404287	4.90100350563072e-05
0.46502007	4.90100350563072e-05
0.46607245	4.90100350563072e-05
0.46704965	4.90100350563072e-05
0.46802685	4.90100350563072e-05
0.46900405	4.90100350563072e-05
0.47003137	4.90100350563072e-05
0.47103363	4.90100350563072e-05
0.47203589	4.90100350563072e-05
0.47303815	4.90100350563072e-05
0.47404041	4.90100350563072e-05
0.47504267	4.90100350563072e-05
0.47604493	4.90100350563072e-05
0.47704719	4.90100350563072e-05
0.47804945	4.90939563492221e-05
0.47911852	4.90939563492221e-05
0.48005397	4.90939563492221e-05
0.48112304	4.90939563492221e-05
0.48205849	4.90939563492221e-05
0.48312756	4.90939563492221e-05
0.484063	4.90939563492221e-05
0.48513208	4.90939563492221e-05
0.48602298	4.90939563492221e-05
0.48709206	4.90939563492221e-05
0.48816113	4.90939563492221e-05
0.48911142	4.90939563492221e-05
0.49006171	4.90939563492221e-05
0.491012	4.90939563492221e-05
0.49204149	4.90939563492221e-05
0.49330854	4.90939563492221e-05
0.49425883	4.90939563492221e-05
0.4954203	4.90939563492221e-05
0.496265	4.90939563492221e-05
0.4971097	4.90939563492221e-05
0.49823597	4.90939563492221e-05
0.49936224	4.90939563492221e-05
0.50048851	4.90939563492221e-05
0.50123936	4.90939563492221e-05
0.50274105	4.90939563492221e-05
0.5034919	4.90939563492221e-05
0.50424275	4.90939563492221e-05
0.50555673	4.90939563492221e-05
0.50611986	4.90939563492221e-05
0.50710535	4.90939563492221e-05
0.5083724	4.90939563492221e-05
0.50921711	4.90939563492221e-05
0.5101674	4.90939563492221e-05
0.51111769	4.90939563492221e-05
0.51206798	4.90939563492221e-05
0.51301827	4.90939563492221e-05
0.51420613	4.90939563492221e-05
0.51515642	4.90939563492221e-05
0.51610671	4.90939563492221e-05
0.51717579	4.90939563492221e-05
0.51806669	4.90939563492221e-05
0.51913577	4.90939563492221e-05
0.52002666	4.90939563492221e-05
0.52109574	4.90939563492221e-05
0.52212027	4.90939563492221e-05
0.52305571	4.90939563492221e-05
0.52412479	4.90939563492221e-05
0.52506023	4.90939563492221e-05
0.52612931	4.90939563492221e-05
0.52706475	4.90939563492221e-05
0.52800019	4.90939563492221e-05
0.52906927	4.90939563492221e-05
0.53007153	4.90939563492221e-05
0.53107379	4.90939563492221e-05
0.53207605	4.90939563492221e-05
0.53307831	4.90939563492221e-05
0.53408057	4.90939563492221e-05
0.53508283	4.90939563492221e-05
0.53608509	4.90939563492221e-05
0.53708735	4.90939563492221e-05
0.53808961	4.90939563492221e-05
0.53904175	4.90939563492221e-05
0.54001896	4.90939563492221e-05
0.54107133	4.90939563492221e-05
0.54204853	4.90939563492221e-05
0.54302574	4.90939563492221e-05
0.54400294	4.90939563492221e-05
0.54505531	4.90939563492221e-05
0.54603251	4.90939563492221e-05
0.54700972	4.90939563492221e-05
0.54806209	4.90939563492221e-05
0.54903929	4.90939563492221e-05
0.5500165	4.90939563492221e-05
0.55106887	4.90939563492221e-05
0.55200849	4.90939563492221e-05
0.55302328	4.90939563492221e-05
0.55403806	4.90939563492221e-05
0.55505285	4.90939563492221e-05
0.55601126	4.90939563492221e-05
0.55702605	4.90100350563072e-05
0.55804084	4.90100350563072e-05
0.55905563	4.90100350563072e-05
0.56001404	4.90100350563072e-05
0.56102882	4.90100350563072e-05
0.56204361	4.90100350563072e-05
0.56300202	4.90100350563072e-05
0.56401681	4.90100350563072e-05
0.5650316	4.90100350563072e-05
0.56604639	4.90100350563072e-05
0.5670048	4.90100350563072e-05
0.56801958	4.90100350563072e-05
0.56903437	4.89261137633923e-05
0.57000688	4.89261137633923e-05
0.57102166	4.89261137633923e-05
0.57203645	4.89261137633923e-05
0.57300896	4.89261137633923e-05
0.57402375	4.89261137633923e-05
0.57503853	4.88421924705884e-05
0.57601104	4.88421924705884e-05
0.57702583	4.88421924705884e-05
0.57804061	4.88421924705884e-05
0.57901312	4.88421924705884e-05
0.58002791	4.88421924705884e-05
0.58100041	4.88421924705884e-05
0.5820152	4.88421924705884e-05
0.58302999	4.87582711776735e-05
0.58400249	4.87582711776735e-05
0.58501728	4.87582711776735e-05
0.58603207	4.87582711776735e-05
0.58700457	4.87582711776735e-05
0.58801936	4.87582711776735e-05
0.58903415	4.87582711776735e-05
0.59000665	4.87582711776735e-05
0.59102144	4.87582711776735e-05
0.59200452	4.87582711776735e-05
0.5930193	4.87582711776735e-05
0.59400238	4.87582711776735e-05
0.59501717	4.87582711776735e-05
0.59600024	4.87582711776735e-05
0.59701503	4.88421924705884e-05
0.59802982	4.88421924705884e-05
0.5990129	4.89261137633923e-05
0.60002768	4.89261137633923e-05
0.60101076	4.90100350563072e-05
0.60202555	4.90100350563072e-05
0.60300862	4.90100350563072e-05
0.60402341	4.90100350563072e-05
0.60500649	4.90939563492221e-05
0.60602127	4.90939563492221e-05
0.60700435	4.90939563492221e-05
0.60801914	4.90939563492221e-05
0.60900221	4.90939563492221e-05
0.610017	4.9177877642137e-05
0.61100008	4.9177877642137e-05
0.61201486	4.9177877642137e-05
0.61302965	4.9177877642137e-05
0.61401273	4.9177877642137e-05
0.61502752	4.9177877642137e-05
0.61601059	4.9177877642137e-05
0.61702538	4.92617989350519e-05
0.61800846	4.92617989350519e-05
0.61902324	4.92617989350519e-05
0.62000632	4.92617989350519e-05
0.62102111	4.92617989350519e-05
0.62200418	4.92617989350519e-05
0.62301897	4.93457202279668e-05
0.6240179	4.93457202279668e-05
0.62501683	4.93457202279668e-05
0.62601577	4.93457202279668e-05
0.6270147	4.93457202279668e-05
0.62801363	4.93457202279668e-05
0.62901256	4.93457202279668e-05
0.63001149	4.93457202279668e-05
0.63101042	4.94296415208817e-05
0.63200936	4.94296415208817e-05
0.63300829	4.94296415208817e-05
0.63400722	4.94296415208817e-05
0.63500615	4.94296415208817e-05
0.63600508	4.94296415208817e-05
0.63700401	4.95135628137966e-05
0.63800295	4.95135628137966e-05
0.63900188	4.95135628137966e-05
0.64000081	4.95135628137966e-05
0.64102353	4.95135628137966e-05
0.64202246	4.95974841067115e-05
0.64302139	4.95974841067115e-05
0.64402032	4.95974841067115e-05
0.64501925	4.96814053996264e-05
0.64601818	4.96814053996264e-05
0.64701712	4.96814053996264e-05
0.64801605	4.97653266925413e-05
0.64901498	4.97653266925413e-05
0.65001391	4.97653266925413e-05
0.65101284	4.98492479854562e-05
0.65201178	4.98492479854562e-05
0.65301071	5.0017090571286e-05
0.65400964	5.01010118642009e-05
0.65500857	5.02688544500307e-05
0.6560075	5.03527757429456e-05
0.65700643	5.04366970358605e-05
0.65800537	5.05206183286644e-05
0.6590043	5.06884609144942e-05
0.66000323	5.07723822074091e-05
0.66100216	5.07723822074091e-05
0.66200109	5.0856303500213e-05
0.66300002	5.09402247931279e-05
0.66402274	5.10241460860428e-05
0.66502167	5.11080673789577e-05
0.6660206	5.11080673789577e-05
0.66701954	5.11919886718726e-05
0.66801847	5.12759099647875e-05
0.66900551	5.12759099647875e-05
0.67000444	5.13598312577024e-05
0.67100337	5.14437525506173e-05
0.6720023	5.15276738435322e-05
0.67300123	5.15276738435322e-05
0.67400017	5.16115951364471e-05
0.67501694	5.1695516429362e-05
0.67601587	5.17794377222769e-05
0.6770148	5.17794377222769e-05
0.67801373	5.18633590151918e-05
0.67901266	5.19472803081067e-05
0.68001159	5.19472803081067e-05
0.68101053	5.20312016010216e-05
0.68200946	5.21151228938255e-05
0.68300839	5.21151228938255e-05
0.68400732	5.21990441867404e-05
0.68500625	5.21990441867404e-05
0.68600519	5.22829654796553e-05
0.68700412	5.22829654796553e-05
0.68800305	5.23668867725702e-05
0.68900198	5.24508080654851e-05
0.69000091	5.25347293584e-05
0.69101768	5.25347293584e-05
0.69201661	5.26186506513149e-05
0.69301555	5.27025719442298e-05
0.69401448	5.28704145300596e-05
0.69501341	5.29543358229745e-05
0.69601234	5.32060997016082e-05
0.69701127	5.3373942287438e-05
0.6980102	5.35417848732678e-05
0.69900914	5.37096274590976e-05
0.70000807	5.38774700448164e-05
0.701007	5.39613913377313e-05
0.70200593	5.41292339235611e-05
0.70300486	5.4213155216476e-05
0.70400379	5.42970765093909e-05
0.70500273	5.44649190952207e-05
0.70600166	5.45488403881356e-05
0.70700059	5.46327616810505e-05
0.70801736	5.48006042668803e-05
0.70901629	5.48845255597952e-05
0.71001522	5.49684468527101e-05
0.71101416	5.5052368145625e-05
0.71201309	5.51362894385399e-05
0.71301202	5.53041320242587e-05
0.71401095	5.53880533170625e-05
0.71500988	5.53880533170625e-05
0.71600881	5.55558959028923e-05
0.71700775	5.56398171958072e-05
0.71800668	5.57237384887221e-05
0.71900561	5.5807659781637e-05
0.72000454	5.58915810745519e-05
0.72100347	5.59755023674668e-05
0.7220024	5.60594236603817e-05
0.72300134	5.61433449532966e-05
0.72400027	5.62272662462115e-05
0.72501704	5.63111875391265e-05
0.72601597	5.63111875391265e-05
0.7270149	5.63111875391265e-05
0.72801383	5.63111875391265e-05
0.72901276	5.63111875391265e-05
0.7300117	5.62272662462115e-05
0.73101063	5.62272662462115e-05
0.73200956	5.62272662462115e-05
0.73300849	5.62272662462115e-05
0.73400742	5.62272662462115e-05
0.73500636	5.63111875391265e-05
0.73600975	5.64790301249563e-05
0.73701314	5.6730794003701e-05
0.73800315	5.68986365895308e-05
0.73900654	5.70664791752495e-05
0.74000993	5.72343217610793e-05
0.74101332	5.74021643467981e-05
0.74200334	5.75700069326279e-05
0.74300673	5.77378495184577e-05
0.74401012	5.79056921042875e-05
0.74500013	5.80735346901173e-05
0.74600352	5.82413772759471e-05
0.74700692	5.84092198617769e-05
0.74801031	5.85770624476067e-05
0.74900032	5.87449050333255e-05
0.75000371	5.88288263262404e-05
0.7510071	5.89966689120702e-05
0.75201049	5.91645114979e-05
0.75300051	5.93323540837298e-05
0.7540039	5.94162753766447e-05
0.75500729	5.95001966694486e-05
0.75601068	5.95001966694486e-05
0.75700069	5.96680392552784e-05
0.75800408	5.98358818411082e-05
0.75900747	5.99198031340231e-05
0.76001087	6.0003724426938e-05
0.76100088	6.0003724426938e-05
0.76200427	6.00876457198529e-05
0.76300766	6.01715670127678e-05
0.76401105	6.01715670127678e-05
0.76500107	6.02554883055717e-05
0.76600446	6.03394095984866e-05
0.76700785	6.04233308914015e-05
0.76801124	6.05072521843164e-05
0.76900125	6.05911734772313e-05
0.77000464	6.06750947701462e-05
0.77100803	6.07590160630611e-05
0.77201143	6.0842937355976e-05
0.77300144	6.09268586488909e-05
0.77400483	6.10947012347207e-05
0.77500822	6.12625438205505e-05
0.77601161	6.13464651134654e-05
0.77700163	6.14303864063803e-05
0.77800502	6.15982289922101e-05
0.77900841	6.1682150285125e-05
0.7800118	6.1682150285125e-05
0.78100181	6.17660715779289e-05
0.7820052	6.18499928708438e-05
0.78300859	6.18499928708438e-05
0.78401199	6.20178354565626e-05
0.785002	6.21856780423924e-05
0.78600539	6.21856780423924e-05
0.78700878	6.22695993353073e-05
0.78801217	6.22695993353073e-05
0.78900218	6.23535206282222e-05
0.79000558	6.23535206282222e-05
0.79100897	6.24374419211371e-05
0.79201236	6.2521363214052e-05
0.79300237	6.26052845069669e-05
0.79400576	6.26892057998818e-05
0.79500915	6.27731270927967e-05
0.79601255	6.28570483857116e-05
0.79700256	6.29409696786265e-05
0.79800595	6.30248909715414e-05
0.79900934	6.31088122644563e-05
0.80001273	6.31088122644563e-05
0.80100274	6.31927335573712e-05
0.80200614	6.32766548502861e-05
0.80300953	6.3360576143201e-05
0.80401292	6.3360576143201e-05
0.80500293	6.3360576143201e-05
0.80600632	6.3360576143201e-05
0.80700971	6.3360576143201e-05
0.8080131	6.3360576143201e-05
0.80900312	6.32766548502861e-05
0.81000651	6.3360576143201e-05
0.8110099	6.3360576143201e-05
0.81201329	6.34444974361159e-05
0.8130033	6.3360576143201e-05
0.8140067	6.3360576143201e-05
0.81501009	6.3360576143201e-05
0.8160001	6.3360576143201e-05
0.81700349	6.3360576143201e-05
0.81800688	6.3360576143201e-05
0.81901027	6.3360576143201e-05
0.82000029	6.3360576143201e-05
0.82100368	6.3360576143201e-05
0.82200707	6.34444974361159e-05
0.82301046	6.35284187289198e-05
0.82400047	6.35284187289198e-05
0.82500386	6.34444974361159e-05
0.82600726	6.34444974361159e-05
0.82701065	6.34444974361159e-05
0.82800066	6.3360576143201e-05
0.82900405	6.32766548502861e-05
0.83000744	6.31927335573712e-05
0.83101083	6.31927335573712e-05
0.83200085	6.31088122644563e-05
0.83300424	6.31088122644563e-05
0.83400763	6.30248909715414e-05
0.83501102	6.30248909715414e-05
0.83600103	6.30248909715414e-05
0.83700442	6.30248909715414e-05
0.83800781	6.29409696786265e-05
0.83901121	6.29409696786265e-05
0.84000122	6.28570483857116e-05
0.84100461	6.27731270927967e-05
0.842008	6.27731270927967e-05
0.84301139	6.27731270927967e-05
0.84400141	6.27731270927967e-05
0.8450048	6.27731270927967e-05
0.84600819	6.27731270927967e-05
0.84701158	6.27731270927967e-05
0.84800159	6.27731270927967e-05
0.84900498	6.26892057998818e-05
0.85000837	6.26892057998818e-05
0.85101177	6.26052845069669e-05
0.85200178	6.2521363214052e-05
0.85300517	6.23535206282222e-05
0.85400856	6.22695993353073e-05
0.85501195	6.21017567494775e-05
0.85600197	6.20178354565626e-05
0.8570087	6.18499928708438e-05
0.85800206	6.17660715779289e-05
0.85900545	6.15982289922101e-05
0.86000884	6.15143076992952e-05
0.8610022	6.14303864063803e-05
0.86200559	6.13464651134654e-05
0.86300898	6.12625438205505e-05
0.86400234	6.11786225276356e-05
0.86500573	6.10947012347207e-05
0.86600912	6.10107799418058e-05
0.86700248	6.10107799418058e-05
0.86800587	6.09268586488909e-05
0.86900926	6.09268586488909e-05
0.87000262	6.0842937355976e-05
0.87100601	6.07590160630611e-05
0.8720094	6.05911734772313e-05
0.87300276	6.05072521843164e-05
0.87400615	6.03394095984866e-05
0.87500954	6.01715670127678e-05
0.8760029	6.0003724426938e-05
0.87700629	5.98358818411082e-05
0.87800968	5.96680392552784e-05
0.87900304	5.95001966694486e-05
0.88000643	5.93323540837298e-05
0.88100982	5.91645114979e-05
0.88200318	5.89966689120702e-05
0.88300657	5.88288263262404e-05
0.88400996	5.86609837404106e-05
0.88500332	5.84931411546918e-05
0.88600671	5.84092198617769e-05
0.88700007	5.8325298568862e-05
0.88800346	5.81574559830322e-05
0.88900685	5.80735346901173e-05
0.89000021	5.79896133972024e-05
0.8910036	5.78217708113726e-05
0.89200699	5.78217708113726e-05
0.89300035	5.77378495184577e-05
0.89400374	5.77378495184577e-05
0.89500713	5.75700069326279e-05
0.89600049	5.7486085639713e-05
0.89700388	5.73182430538832e-05
0.89800727	5.72343217610793e-05
0.89900063	5.70664791752495e-05
0.90000402	5.68986365895308e-05
0.90100741	5.66468727107861e-05
0.90200077	5.64790301249563e-05
0.90300416	5.63111875391265e-05
0.90400755	5.61433449532966e-05
0.90500091	5.59755023674668e-05
0.9060043	5.57237384887221e-05
0.90700769	5.55558959028923e-05
0.90800105	5.53880533170625e-05
0.90900444	5.52202107313438e-05
0.91000783	5.5052368145625e-05
0.91100119	5.48845255597952e-05
0.91200458	5.47166829739654e-05
0.91300797	5.45488403881356e-05
0.91400133	5.43809978023058e-05
0.91500472	5.42970765093909e-05
0.91600811	5.41292339235611e-05
0.91700147	5.39613913377313e-05
0.91800486	5.38774700448164e-05
0.91900825	5.38774700448164e-05
0.92000161	5.37935487519015e-05
0.921005	5.37096274590976e-05
0.92200839	5.36257061661827e-05
0.92300175	5.34578635803529e-05
0.92400514	5.3373942287438e-05
0.92500853	5.32060997016082e-05
0.92600189	5.30382571157784e-05
0.92700528	5.28704145300596e-05
0.92800867	5.27025719442298e-05
0.92900203	5.25347293584e-05
0.93000542	5.23668867725702e-05
0.93100881	5.21990441867404e-05
0.93200217	5.20312016010216e-05
0.93300556	5.18633590151918e-05
0.93400895	5.1695516429362e-05
0.9350023	5.15276738435322e-05
0.9360057	5.13598312577024e-05
0.93700909	5.11919886718726e-05
0.93800244	5.10241460860428e-05
0.93900584	5.0856303500213e-05
0.94000923	5.06884609144942e-05
0.94100258	5.06045396215793e-05
0.94200598	5.04366970358605e-05
0.94300937	5.02688544500307e-05
0.94400272	5.01849331571158e-05
0.94500612	5.0017090571286e-05
0.94600951	4.98492479854562e-05
0.94700286	4.96814053996264e-05
0.94800626	4.95135628137966e-05
0.94900965	4.94296415208817e-05
0.950003	4.92617989350519e-05
0.9510064	4.9177877642137e-05
0.95200979	4.90100350563072e-05
0.95300314	4.89261137633923e-05
0.95400654	4.87582711776735e-05
0.95500993	4.86743498848696e-05
0.95600328	4.85904285919547e-05
0.95700668	4.85065072990398e-05
0.95800003	4.84225860061249e-05
0.95900342	4.833866471321e-05
0.96000682	4.82547434202951e-05
0.96100017	4.81708221273802e-05
0.96200356	4.80869008344653e-05
0.96300696	4.80029795415504e-05
0.96400031	4.78351369557206e-05
0.9650037	4.77512156628057e-05
0.9660071	4.76672943698908e-05
0.96700045	4.76672943698908e-05
0.96800384	4.75833730769759e-05
0.96900724	4.7499451784061e-05
0.97000059	4.74155304911461e-05
0.97100398	4.73316091982312e-05
0.97200738	4.72476879053163e-05
0.97300073	4.71637666125124e-05
0.97400412	4.70798453195975e-05
0.97500752	4.70798453195975e-05
0.97600087	4.69959240266826e-05
0.97700426	4.69120027337677e-05
0.97800766	4.68280814408528e-05
0.97900101	4.67441601479379e-05
0.9800044	4.67441601479379e-05
0.9810078	4.6660238855023e-05
0.98200115	4.6660238855023e-05
0.98300454	4.65763175621081e-05
0.98400793	4.65763175621081e-05
0.98500129	4.64923962693042e-05
0.98600468	4.64923962693042e-05
0.98700807	4.64084749763893e-05
0.98800143	4.64084749763893e-05
0.98900482	4.64084749763893e-05
0.99000821	4.64084749763893e-05
0.99100157	4.64084749763893e-05
0.99200496	4.63245536834744e-05
0.99300835	4.63245536834744e-05
0.99400171	4.63245536834744e-05
0.9950051	4.63245536834744e-05
0.99600849	4.63245536834744e-05
0.99700185	4.63245536834744e-05
0.99800524	4.63245536834744e-05
0.99900863	4.63245536834744e-05
1	4.64084749763893e-05


==> tikz/advection_paper_show_energy-5.tsv <==
0.01	0
0.02	8.77058695957222e-05
0.03	0.000171215286100646
0.04	0.000251871114504088
0.05	0.000329085851372923
0.06	0.000403363071078577
0.07	0.000478479581402014
0.08	0.000545287114606108
0.09	0.000613941087170056
0.1	0.000676720025406863
0.11	0.000733959645564108
0.12	0.000792709988834073
0.13	0.000843906716540666
0.14	0.000891662352712874
0.15	0.000938410840143233
0.16	0.000979955725741277
0.17	0.0010235149088228
0.18	0.00106405264567899
0.19	0.00110652075095685
0.2	0.00114798170749308
0.21	0.001190030167462
0.22	0.00123434471209971
0.23	0.00127740032081036
0.24	0.00132448452448808
0.25	0.00137148479910398
0.26	0.0014199957968325
0.27	0.00146825500737569
0.28	0.00151433206231155
0.29	0.00156435378315278
0.3	0.00161445943305583
0.31333333	0.00167362942163474
0.32666667	0.00173791908298437
0.34	0.0017986837237377
0.35333333	0.00185684656357488
0.36666667	0.0019153451196593
0.38	0.00197292045606379
0.39333333	0.00202394932564676
0.41111111	0.00208219609454574
0.42888889	0.00213616248129223
0.44666667	0.00218072881311537
0.46444444	0.00221455222502653
0.48222222	0.00223528270329465
0.5	0.00224224881542523
0.5237037	0.00224845956599939
0.54740741	0.00226935790239113
0.57111111	0.00230779741270193
0.59481481	0.00236226737381939
0.61851852	0.00243604101915385
0.64222222	0.00252248795282239
0.66592593	0.00262765106727558
0.6837037	0.00270729974693706
0.70148148	0.00279693598495445
0.71925926	0.00289647585226593
0.73703704	0.00299970859829735
0.75037037	0.0030749090376827
0.7637037	0.00315279520704626
0.77703704	0.00322900279517346
0.79037037	0.00331184077918401
0.8037037	0.00339501447944179
0.81703704	0.00347785246345222
0.83037037	0.0035666494108515
0.8437037	0.00365947495321794
0.85703704	0.00375725231023138
0.86703704	0.00382095446814823
0.87703704	0.00389086737663935
0.88703704	0.00395952134920319
0.89703704	0.00403228784579612
0.90703704	0.00410060610211282
0.91703704	0.00417278509527286
0.92703704	0.00424882482527644
0.93703704	0.00432066810218923
0.94703704	0.00439914177498546
0.95703704	0.00447660829903984
0.96703704	0.00455508197183607
0.97703704	0.00463078598559241
0.98703704	0.00470783286433762
0.99703704	0.00478227794216679
1	0.00480376378199121


==> tikz/advection_paper_show_energy-6.tsv <==
0.01	0
0.0807142857142857	0.000550190969789247
0.151428571428571	0.000944345823800097
0.222142857142857	0.00124357091396628
0.292857142857143	0.00157866968312508
0.363571428571429	0.0019017650898765
0.434285714285714	0.00214969154183344
0.505	0.00224355889582917
0.575714285714286	0.00231837528882144
0.646428571428571	0.00254114971575795
0.717142857142857	0.00288462586539594
0.787857142857143	0.00329622647503981
0.858571428571429	0.00376702669653968
0.929285714285714	0.00426498003821597
1	0.00480376378199121


==> tikz/advection_paper_show_energy-7.tsv <==
0.0010011292	0
0.0020022583	1.42666413449621e-06
0.0030033875	2.85332826888141e-06
0.0040045166	4.36391382307999e-06
0.0050056458	5.70665653787383e-06
0.0060067749	7.04939925266768e-06
0.0070079041	8.30822054787017e-06
0.0080090332	9.48312042325927e-06
0.0090101624	1.08258631380531e-05
0.010011292	1.2168605852847e-05
0.011012421	1.35113485676408e-05
0.01201355	1.48540912824346e-05
0.013014679	1.62807554169309e-05
0.014015808	1.76234981317247e-05
0.015016937	1.89662408465185e-05
0.016018066	2.022506214161e-05
0.017019196	2.16517262761062e-05
0.018020325	2.28266261516064e-05
0.019021454	2.41693688664002e-05
0.020022583	2.53442687419003e-05
0.021023712	2.65191686172894e-05
0.022024841	2.76940684927895e-05
0.02302597	2.91207326272858e-05
0.0240271	3.0547396761782e-05
0.025028229	3.19740608961672e-05
0.026029358	3.34007250306634e-05
0.027030487	3.49952320044533e-05
0.028031616	3.64218961389495e-05
0.029032745	3.79324816931481e-05
0.030033875	3.93591458275333e-05
0.031035004	4.07018885424382e-05
0.032036133	4.2044631257232e-05
0.033037262	4.33034525523235e-05
0.034038391	4.47301166868197e-05
0.03503952	4.60728594016135e-05
0.036040649	4.74995235359987e-05
0.037041779	4.90101090901973e-05
0.038042908	5.04367732248046e-05
0.039044037	5.18634373591897e-05
0.040045166	5.3290101493686e-05
0.041046295	5.48006870478845e-05
0.042047424	5.61434297626784e-05
0.043048553	5.75700938970636e-05
0.044049683	5.88289151921551e-05
0.045050812	6.02555793267623e-05
0.046051941	6.16822434612585e-05
0.04705307	6.30249861760523e-05
0.048054199	6.45355717301399e-05
0.049055328	6.60461572843385e-05
0.050056458	6.75567428384261e-05
0.051057587	6.89834069729223e-05
0.052058716	7.05779139467122e-05
0.053059845	7.20884995009108e-05
0.054060974	7.35990850549983e-05
0.055062103	7.51935920288993e-05
0.056063232	7.67041775829869e-05
0.057064362	7.81308417175941e-05
0.058065491	7.95575058520903e-05
0.05906662	8.09002485667731e-05
0.060067749	8.23269127012694e-05
0.061068878	8.37535768357656e-05
0.062070007	8.53480838095555e-05
0.063071136	8.67747479440517e-05
0.064072266	8.83692549178416e-05
0.065073395	8.97959190523379e-05
0.066074524	9.12225831869451e-05
0.067075653	9.26492473213303e-05
0.068076782	9.41598328755289e-05
0.069077911	9.56704184296164e-05
0.070079041	9.70970825641126e-05
0.07108017	9.86076681183112e-05
0.072081299	9.99504108331051e-05
0.073082428	0.00010137707496749
0.074083557	0.000102887660521689
0.075084686	0.000104566088915181
0.076085815	0.000106076674469269
0.077086945	0.000107839024282463
0.078088074	0.000109433531256364
0.079089203	0.000110944116810452
0.080090332	0.000112370780945059
0.081091461	0.000113881366499147
0.08209259	0.000115391952053345
0.083093719	0.000116902537607433
0.084094849	0.000118497044581334
0.085095978	0.000120007630135421
0.086097107	0.000121602137109322
0.087098236	0.000123196644083112
0.088099365	0.000124875072476605
0.089100494	0.000126385658030803
0.090101624	0.000128064086424295
0.091102753	0.000129658593398085
0.092103882	0.000131337021791578
0.093105011	0.00013301545018507
0.09410614	0.000134693878578562
0.095107269	0.000136456228391757
0.096108398	0.000138218578204952
0.097109528	0.000139897006598444
0.098110657	0.000141659356411528
0.099111786	0.000143421706224722
0.10011292	0.000145184056037917
0.10111404	0.000146946405851112
0.10211517	0.000148708755664306
0.1031163	0.000150471105477501
0.10411743	0.000152317376710398
0.10511856	0.000154163647943295
0.10611969	0.000155842076336787
0.10712082	0.000157436583310577
0.10812195	0.000159031090284367
0.10912308	0.00016070951867786
0.11012421	0.00016230402565176
0.11112534	0.000164066375464955
0.11212646	0.000165744803858447
0.11312759	0.000167507153671642
0.11412872	0.000169269503484837
0.11512985	0.00017103185329792
0.11613098	0.000172962045950409
0.11713211	0.000174724395763604
0.11813324	0.000176570666996501
0.11913437	0.000178333016809695
0.1201355	0.000180179288042592
0.12113663	0.000182109480695081
0.12213776	0.000183955751927867
0.12313889	0.000185802023160764
0.12414001	0.00018764829439355
0.12514114	0.000189578487046149
0.12614227	0.000191424758279046
0.1271434	0.000193271029511832
0.12814453	0.000195285143584134
0.12914566	0.000197299257656214
0.13014679	0.000199313371728405
0.13114792	0.000201243564381004
0.13214905	0.000203173757033603
0.13315018	0.000205187871105683
0.13415131	0.000207201985177874
0.13515244	0.000209216099250176
0.13615356	0.000211398056161771
0.13715469	0.000213412170233851
0.13815582	0.000215426284306042
0.13915695	0.000217440398378344
0.14015808	0.000219538433870237
0.14115921	0.000221636469362019
0.14216034	0.000223734504853912
0.14316147	0.000225832540345805
0.1441626	0.000227930575837587
0.14516373	0.000230028611329591
0.14616486	0.000232126646821484
0.14716599	0.000234224682313378
0.14816711	0.00023632271780516
0.14916824	0.00023833683187735
0.15016937	0.000240434867369355
0.1511705	0.000242448981441434
0.15217163	0.000244463095513625
0.15317276	0.000246477209585927
0.15417389	0.00024857524507782
0.15517502	0.000250673280569602
0.15617615	0.000252771316061495
0.15717728	0.000254953272973091
0.15817841	0.000257135229884575
0.15917953	0.000259401108215873
0.16018066	0.000261583065127469
0.16118179	0.000263848943458656
0.16218292	0.000266198743209545
0.16318405	0.000268464621540732
0.16418518	0.000270730499872029
0.16518631	0.000272996378203327
0.16618744	0.000275346177954106
0.16718857	0.000277695977705106
0.1681897	0.000280045777455884
0.16919083	0.000282395577206884
0.17019196	0.000284745376957662
0.17119308	0.000287179098128365
0.17219421	0.000289528897879254
0.17319534	0.000291962619049846
0.17419647	0.000294396340220437
0.1751976	0.000296830061391029
0.17619873	0.000299263782561621
0.17719986	0.000301697503732101
0.17820099	0.000304131224902804
0.17920212	0.000306564946073284
0.18020325	0.000308914745824285
0.18120438	0.000311348466994765
0.18220551	0.000313866109585059
0.18320663	0.000316299830755651
0.18420776	0.000318901394765536
0.18520889	0.000321502958775532
0.18621002	0.000324020601365715
0.18721115	0.000326622165375712
0.18821228	0.000329223729385597
0.18921341	0.000331825293395593
0.19021454	0.000334426857405479
0.19121567	0.000337028421415364
0.1922168	0.00033962998542536
0.19321793	0.000342231549435246
0.19421906	0.000344833113445242
0.19522018	0.000347350756035425
0.19622131	0.00034995232004531
0.19722244	0.000352553884055307
0.19822357	0.000355155448065192
0.1992247	0.000357757012075188
0.20022583	0.000360358576085074
0.20122696	0.000363044061514661
0.20222809	0.00036572954694436
0.20322922	0.000368415032373948
0.20423035	0.000371100517803424
0.20523148	0.000373786003233123
0.2062326	0.000376471488662711
0.20723373	0.000379156974092298
0.20823486	0.000381842459521997
0.20923599	0.000384611866371176
0.21023712	0.000387381273220466
0.21123825	0.000390150680069756
0.21223938	0.000392920086919046
0.21324051	0.000395773415188039
0.21424164	0.000398710664876623
0.21524277	0.000401563993145615
0.2162439	0.000404417321414607
0.21724503	0.000407186728263786
0.21824615	0.000410040056532779
0.21924728	0.000412809463382069
0.22024841	0.000415578870231359
0.22124954	0.00041843219850024
0.22225067	0.000421285526769233
0.2232518	0.000424222776457928
0.22425293	0.000427076104726809
0.22525406	0.000429929432995801
0.22625519	0.000432782761264683
0.22725632	0.000435720010953378
0.22825745	0.000438657260642072
0.22925858	0.000441510588910954
0.2302597	0.000444363917179835
0.23126083	0.00044730116686853
0.23226196	0.000450154495137522
0.23326309	0.000453091744826106
0.23426422	0.000456028994514801
0.23526535	0.000458966244203385
0.23626648	0.000461987415311671
0.23726761	0.000465008586420068
0.23826874	0.000468029757528354
0.23926987	0.00047105092863664
0.240271	0.000474072099744927
0.24127213	0.000477093270853213
0.24227325	0.000480114441961499
0.24327438	0.000483219534489487
0.24427551	0.000486240705597885
0.24527664	0.000489345798125873
0.24627777	0.000492366969234159
0.2472789	0.000495472061762148
0.24828003	0.000498493232870434
0.24928116	0.000501598325398422
0.250616	0.000505710474962506
0.25195084	0.000509738703106888
0.25328568	0.000513934774090674
0.25462051	0.000518046923654758
0.25595535	0.00052207515179914
0.25729019	0.000526271222782926
0.25862503	0.000530383372346899
0.25995987	0.000534495521911094
0.26129471	0.000538523750055364
0.26262955	0.000542635899619559
0.26396439	0.000546748049183532
0.26529922	0.000550944120167429
0.26663406	0.000555224112570807
0.2679689	0.000559588026393887
0.26930374	0.00056403586163678
0.27063858	0.000568483696879452
0.27197342	0.000572931532122234
0.27330826	0.000577379367365016
0.2746431	0.00058182720260791
0.27597794	0.000586275037850581
0.27731277	0.000590722873093363
0.27864761	0.000595170708336257
0.27998245	0.000599534622159337
0.28131729	0.000603982457402008
0.28265213	0.000608346371225088
0.28398697	0.000612710285048279
0.28532181	0.000617074198871359
0.28665665	0.000621438112694439
0.28799149	0.00062580202651763
0.28932632	0.000630082018921008
0.29066116	0.000634278089904794
0.291996	0.00063847416088858
0.29333084	0.000642670231872255
0.29466568	0.00064678238143645
0.29600052	0.000650894531000423
0.29733536	0.000655006680564618
0.2986702	0.000659286672967996
0.30000504	0.000663482743951782
0.30133987	0.000667678814935568
0.30267471	0.000671874885919244
0.30400955	0.00067607095690303
0.30534439	0.000680350949306407
0.30667923	0.000684630941710007
0.30801407	0.000689078776952678
0.30934891	0.000693526612195461
0.31068375	0.000697890526018541
0.31201859	0.000702254439841732
0.31335342	0.000706618353664812
0.31468826	0.000710982267487892
0.3160231	0.000715346181311083
0.31735794	0.000719710095134163
0.31869278	0.000724074008957243
0.32002762	0.000728437922780434
0.32136246	0.000732801836603403
0.3226973	0.000737081829006891
0.32403214	0.000741445742830082
0.32536697	0.000745641813813758
0.32714676	0.000751348470351632
0.32892654	0.000756971205469914
0.33070633	0.000762677862007899
0.33248611	0.00076830059712607
0.3342659	0.000774007253663944
0.33604568	0.000779713910201818
0.33782547	0.000785336645320101
0.33960526	0.000791043301857974
0.34138504	0.000796666036976257
0.34316483	0.000802288772094428
0.34494461	0.000807827585793008
0.3467244	0.000813366399491589
0.34850418	0.000818821291770466
0.35028397	0.000824360105469046
0.35206375	0.000829898919167626
0.35384354	0.000835353811446504
0.35562332	0.000840808703725271
0.35740311	0.00084626359600426
0.35918289	0.000851634566863435
0.36096268	0.000856921616303019
0.36274246	0.000862208665742492
0.36452225	0.000867495715182076
0.36630203	0.000872698843201958
0.36808182	0.000877901971221839
0.3698616	0.00088310509924161
0.37164139	0.000888224305841789
0.37342117	0.000893259591022377
0.37520096	0.000898210954783152
0.37698074	0.000903162318544037
0.37935379	0.000909624267859011
0.38172684	0.000916002295754281
0.38409988	0.000922296402229961
0.38647293	0.000928506587285938
0.38884598	0.00093454892950251
0.39121902	0.000940591271719082
0.39359207	0.000946549692516063
0.39596512	0.000952340270473639
0.39833817	0.000958046927011513
0.40071121	0.000963669662129796
0.40308426	0.000969124554408785
0.40545731	0.000974495525267849
0.40783035	0.000979782574707433
0.4102034	0.000984985702727315
0.41257645	0.000990104909327494
0.41494949	0.000995056273088379
0.41811356	0.00100151822240335
0.42127762	0.00100781232887892
0.42444168	0.00101385467109549
0.42760574	0.00101981309189247
0.43076981	0.00102543582701076
0.43393387	0.00103089071928963
0.43709793	0.00103609384730941
0.44026199	0.00104104521107029
0.44342606	0.00104574481057207
0.44659012	0.00105019264581496
0.45080887	0.00105564753809373
0.45502762	0.00106068282327432
0.45924637	0.00106529850135639
0.46346512	0.00106941065092048
0.46768387	0.00107318711480597
0.47190262	0.00107646005017326
0.47752762	0.00108006867121924
0.48315262	0.00108292199948823
0.48877762	0.00108502003498001
0.49440262	0.0010862788562751
0.50002762	0.00108661454195391
0.50565262	0.00108669846337361
0.51315262	0.00108703414905231
0.52065262	0.00108762159899001
0.52815262	0.0010885447346064
0.53565262	0.00108988747732119
0.54315262	0.00109164982713439
0.55065262	0.00109383178404598
0.55627762	0.00109559413385918
0.56190262	0.00109752432651178
0.56752762	0.00109970628342326
0.57174637	0.00110130079039705
0.57596512	0.00110297921879055
0.58018387	0.00110474156860374
0.58440262	0.00110667176125623
0.58862137	0.00110860195390883
0.59284012	0.00111061606798102
0.59600418	0.00111212665353522
0.59916824	0.00111372116050901
0.60233231	0.0011153995889025
0.60549637	0.00111716193871558
0.60866043	0.00111892428852878
0.61182449	0.00112077055976167
0.61498856	0.00112278467383387
0.61815262	0.00112471486648646
0.62131668	0.00112664505913895
0.62448074	0.00112874309463085
0.62685379	0.00113025368018493
0.62922684	0.00113168034431954
0.63159988	0.00113310700845404
0.63397293	0.00113461759400812
0.63634598	0.00113621210098191
0.63871902	0.00113772268653611
0.64109207	0.0011392332720902
0.64346512	0.0011409117004838
0.64583817	0.00114250620745759
0.64821121	0.00114410071443138
0.65058426	0.00114577914282488
0.65295731	0.00114745757121837
0.65533035	0.00114947168529067
0.6577034	0.00115140187794305
0.66007645	0.00115333207059565
0.66244949	0.00115534618466784
0.66482254	0.00115727637732044
0.66719559	0.00115920656997293
0.66956863	0.00116113676262541
0.67134842	0.00116239558392062
0.6731282	0.00116365440521571
0.67490799	0.0011649971479305
0.67668777	0.0011663398906453
0.67846756	0.00116759871194039
0.68024734	0.00116894145465529
0.68202713	0.00117036811878979
0.68380692	0.00117179478292417
0.6855867	0.00117322144705867
0.68736649	0.00117464811119317
0.68914627	0.00117599085390796
0.69092606	0.00117741751804235
0.69270584	0.00117892810359654
0.69448563	0.00118035476773115
0.69626541	0.00118194927470494
0.6980452	0.00118362770309843
0.69982498	0.00118522221007222
0.70160477	0.00118673279562642
0.70338455	0.00118824338118051
0.70516434	0.00118975396673471
0.70694412	0.0011913484737085
0.70872391	0.0011928590592627
0.71050369	0.00119436964481678
0.71228348	0.00119588023037098
0.71406326	0.00119739081592507
0.71584305	0.00119898532289897
0.71762283	0.00120066375129246
0.71940262	0.00120234217968596
0.7211824	0.00120410452949915
0.72296219	0.00120586687931235
0.72474197	0.00120762922912554
0.72652176	0.00120930765751903
0.72830154	0.00121081824307312
0.73008133	0.00121232882862732
0.73186111	0.00121383941418141
0.7336409	0.0012153499997356
0.73542068	0.00121694450670939
0.73720047	0.00121879077794229
0.73853531	0.00122004959923738
0.73987015	0.00122130842053247
0.74120499	0.00122256724182768
0.74253983	0.00122382606312277
0.74387466	0.00122508488441786
0.7452095	0.00122634370571306
0.74654434	0.00122751860558856
0.74787918	0.00122886134830336
0.74921402	0.00123020409101815
0.75054886	0.00123146291231324
0.7518837	0.00123280565502804
0.75321854	0.00123406447632324
0.75455338	0.00123532329761833
0.75588821	0.00123649819749372
0.75722305	0.00123767309736911
0.75855789	0.00123884799724472
0.75989273	0.00124002289712011
0.76122757	0.0012411977969955
0.76256241	0.00124245661829059
0.76389725	0.0012436315181662
0.76523209	0.00124489033946129
0.76656693	0.00124606523933668
0.76790176	0.00124732406063177
0.7692366	0.00124858288192697
0.77057144	0.00124984170322207
0.77190628	0.00125110052451716
0.77324112	0.00125235934581236
0.77457596	0.00125370208852726
0.7759108	0.00125512875266165
0.77724564	0.00125647149537644
0.77858047	0.00125781423809124
0.77991531	0.00125907305938633
0.78125015	0.00126041580210112
0.78258499	0.00126175854481603
0.78391983	0.00126293344469142
0.78525467	0.00126419226598651
0.78658951	0.0012655350087013
0.78792435	0.00126679382999639
0.78925919	0.0012680526512916
0.79059402	0.00126939539400639
0.79192886	0.00127073813672118
0.7932637	0.00127208087943598
0.79459854	0.00127342362215077
0.79593338	0.00127476636486568
0.79726822	0.00127610910758047
0.79860306	0.00127745185029526
0.7999379	0.00127887851442965
0.80127274	0.00128030517856415
0.80260757	0.00128173184269864
0.80394241	0.00128315850683314
0.80527725	0.00128450124954793
0.80661209	0.00128592791368243
0.80794693	0.00128693497071852
0.80928177	0.00128794202775462
0.81061661	0.00128886516337101
0.81195145	0.00128894908479071
0.81328629	0.00128911692763012
0.81462112	0.00128894908479071
0.81595596	0.00128886516337101
0.8172908	0.00128886516337101
0.81862564	0.00128869732053172
0.81996048	0.00128810987059391
0.82129532	0.00128785810633492
0.82263016	0.00128576007084313
0.823965	0.00128357811393154
0.82529984	0.00128164792127894
0.82663467	0.00127954988578716
0.82796951	0.00127736792887556
0.82930435	0.00127560557906237
0.83063919	0.00127224872227538
0.83197403	0.00127082205814089
0.83330887	0.0012692275511671
0.83464371	0.0012688079440687
0.83597855	0.0012683044155507
0.83731339	0.00126536716586201
0.83864822	0.00126242991617331
0.83998306	0.00126108717345852
0.8413179	0.00125974443074384
0.84265274	0.00125840168802904
0.84398758	0.00125705894531414
0.84532242	0.00125244326723195
0.84665726	0.00124698837495318
0.8479921	0.0012416174040939
0.84932693	0.00123624643323472
0.85066177	0.00123372879064454
0.85199661	0.00123095938379514
0.85333145	0.00122760252700826
0.85466629	0.00122424567022117
0.85600113	0.00122072097059489
0.85733597	0.0012171962709685
0.8583371	0.00121417509986022
0.85933823	0.00121115392875193
0.86033936	0.00120804883622394
0.86134048	0.00120494374369584
0.86234161	0.00120150296548927
0.86334274	0.00119789434444317
0.86434387	0.00119436964481678
0.865345	0.0011907610237708
0.86634613	0.00118723632414441
0.86734726	0.00118362770309843
0.86834839	0.00118001908205234
0.86934952	0.00117624261816696
0.87035065	0.00117238223286198
0.87135178	0.00117330536847837
0.87235291	0.00117422850409477
0.87335403	0.00117515163971127
0.87435516	0.00117078772588808
0.87535629	0.0011663398906453
0.87635742	0.00116189205540251
0.87735855	0.00115744422015973
0.87835968	0.00115291246349725
0.87936081	0.00114829678541506
0.88036194	0.00114368110733298
0.88136307	0.00113906542925091
0.8823642	0.00113444975116872
0.88336533	0.00113545680820482
0.88436646	0.00113646386524102
0.88536758	0.00113738700085741
0.88636871	0.0011385619007328
0.88736984	0.00113956895776901
0.88837097	0.00114057601480499
0.8893721	0.00114166699326079
0.89037323	0.00113671562949991
0.89137436	0.00113176426573924
0.89237549	0.00112689682339795
0.89337662	0.00112186153821747
0.89437775	0.001116826253037
0.89537888	0.00111162312501711
0.89638	0.00110658783983664
0.89738113	0.00110205608317415
0.89838226	0.00110323098304954
0.89938339	0.00110440588292504
0.90038452	0.00110549686138084
0.90138565	0.00110658783983664
0.90238678	0.00110767881829232
0.90338791	0.00110860195390883
0.90438904	0.00110952508952522
0.90539017	0.00111053214656143
0.9063913	0.00111145528217771
0.90739243	0.00111254626063351
0.90839355	0.0011136372390893
0.90939468	0.0011146442961254
0.91039581	0.0011156513531615
0.91139694	0.001116574488778
0.91239807	0.00111758154581398
0.9133992	0.00111858860285019
0.91440033	0.00111967958130588
0.91540146	0.00112077055976167
0.91640259	0.0011161548816796
0.91740372	0.00111187488927611
0.91840485	0.00110767881829232
0.91940598	0.00110390235440705
0.9204071	0.00110046157620036
0.92140823	0.00110163647607575
0.92240936	0.00110281137595114
0.92341049	0.00110390235440705
0.92441162	0.00110499333286274
0.92541275	0.00110600038989883
0.92641388	0.00110700744693504
0.92741501	0.00110793058255143
0.92841614	0.00110902156100712
0.92941727	0.00111011253946303
0.9304184	0.00111111959649901
0.93141953	0.00111221057495492
0.93242065	0.0011132176319909
0.93342178	0.0011143086104467
0.93442291	0.0011153995889025
0.93542404	0.00111640664593859
0.93642517	0.00111741370297469
0.9374263	0.00111842076001079
0.93842743	0.00111951173846658
0.93942856	0.00112068663834197
0.94042969	0.00112177761679788
0.94143082	0.00112286859525357
0.94243195	0.00112370780945026
0.94343307	0.00112471486648646
0.9444342	0.00112563800210286
0.94543533	0.00112681290197836
0.94643646	0.00112798780185375
0.94743759	0.00112916270172925
0.94843872	0.00113025368018493
0.94943985	0.00113159642289984
0.95044098	0.00113277132277523
0.95144211	0.00113403014407032
0.95244324	0.00113537288678511
0.95344437	0.00113679955091961
0.9544455	0.00113805837221481
0.95544662	0.0011392332720902
0.95644775	0.0011404081719657
0.95744888	0.0011414991504215
0.95845001	0.0011425901288773
0.95945114	0.00114359718591328
0.96045227	0.00114477208578889
0.9614534	0.00114586306424458
0.96245453	0.00114695404270038
0.96345566	0.00114804502115606
0.96445679	0.00114913599961197
0.96545792	0.00115022697806766
0.96645905	0.00115131795652346
0.96746017	0.00115249285639896
0.9684613	0.00115349991343505
0.96946243	0.00115459089189074
0.97046356	0.00115576579176624
0.97146469	0.00115694069164174
0.97246582	0.00115819951293683
0.97346695	0.00115954225565162
0.97446808	0.00116105284120571
0.97546921	0.00116239558392062
0.97647034	0.00116365440521571
0.97747147	0.0011649132265108
0.9784726	0.00116608812638619
0.97947372	0.0011670951834224
0.98047485	0.00116793439761909
0.98147598	0.00116894145465529
0.98247711	0.00117003243311098
0.98347824	0.00117103949014707
0.98447937	0.00117238223286198
0.9854805	0.00117364105415707
0.98648163	0.00117489987545216
0.98748276	0.00117615869674725
0.98848389	0.00117741751804235
0.98948502	0.00117876026075725
0.99048615	0.00118001908205234
0.99148727	0.00118119398192784
0.9924884	0.00118236888180323
0.99348953	0.00118337593883944
0.99449066	0.00118446691729512
0.99549179	0.00118555789575092
0.99649292	0.00118690063846583
0.99749405	0.00118824338118051
0.99849518	0.00118967004531501
0.99949631	0.0011910127880298
1	0.0011916002379676


==> tikz/advection_paper_show_energy-8.tsv <==
0.0010011292	0
0.0723581914	0.000100344997800583
0.1437152536	0.000226993086576132
0.2150723158	0.000401078180326672
0.286429378	0.000620695105725515
0.3577864402	0.000847420399279744
0.4291435024	0.00102254578448463
0.5005005646	0.00108662159798632
0.5718576268	0.00110134505388081
0.643214689	0.00114073457378987
0.7145717512	0.00119784637122349
0.7859288134	0.00126487040054876
0.8572858756	0.00121732854728099
0.9286429378	0.00110926871323874
1	0.0011916002379676


==> tikz/advection_paper_show_energy-9.tsv <==
0.00010022596	0
0.00020045192	8.39212999093064e-08
0.00030067787	8.39212999093064e-08
0.00040090383	1.67842599929635e-07
0.00050112979	2.51763899838942e-07
0.00060135575	2.51763899838942e-07
0.0007015817	3.3568519985927e-07
0.00080180766	4.19606499768577e-07
0.00090203362	4.19606499768577e-07
0.0010022596	5.03527799677883e-07
0.0020045192	1.00705559946679e-06
0.0030067787	1.51058339914467e-06
0.0040090383	2.09803249873186e-06
0.0050112979	2.60156029840974e-06
0.0060135575	3.10508809819865e-06
0.007015817	3.60861589776551e-06
0.0080180766	4.11214369744339e-06
0.0090203362	4.6156714972323e-06
0.010022596	5.20312059681949e-06
0.011024855	5.70664839649737e-06
0.012027115	6.12625489626595e-06
0.013029374	6.62978269583281e-06
0.014031634	7.04938919560139e-06
0.015033894	7.46899569536996e-06
0.016036153	7.88860219513854e-06
0.017038413	8.39212999481642e-06
0.018040672	8.8956577944943e-06
0.019042932	9.39918559417219e-06
0.020045192	9.81879209382974e-06
0.021047451	1.02383985935983e-05
0.022049711	1.07419263933872e-05
0.02305197	1.11615328931558e-05
0.02405423	1.16650606927227e-05
0.025056489	1.20846671924912e-05
0.026058749	1.24203523923505e-05
0.027061009	1.26721162921895e-05
0.028063268	1.31756440917563e-05
0.029065528	1.37630931914545e-05
0.030067787	1.41826996912231e-05
0.031070047	1.45183848910824e-05
0.032072306	1.48540700907196e-05
0.033074566	1.51897552905789e-05
0.034076826	1.56093617903474e-05
0.035079085	1.61128895900253e-05
0.036081345	1.65324960896829e-05
0.037083604	1.68681812895422e-05
0.038085864	1.72038664892904e-05
0.039088123	1.74556303892404e-05
0.040090383	1.77073942890793e-05
0.041092643	1.78752368890089e-05
0.042094902	1.81270007887369e-05
0.043097162	1.85466072885054e-05
0.044099421	1.90501350881833e-05
0.045001455	1.94697415879519e-05
0.046003715	1.97215054876798e-05
0.047005974	2.01411119874484e-05
0.048008234	2.06446397872373e-05
0.049010493	2.10642462870059e-05
0.050012753	2.13999314866431e-05
0.051015012	2.18195379864117e-05
0.052017272	2.21552231862709e-05
0.053019532	2.24069870861099e-05
0.054021791	2.27426722859692e-05
0.055024051	2.3246200085536e-05
0.05602631	2.38336491852342e-05
0.05702857	2.42532556850028e-05
0.058030829	2.458894088464e-05
0.059033089	2.49246260844993e-05
0.060035349	2.52603112843586e-05
0.061037608	2.56799177840161e-05
0.062039868	2.65191307834423e-05
0.063042127	2.70226585832312e-05
0.064044387	2.73583437829794e-05
0.065046646	2.7777950282637e-05
0.066048906	2.81975567824055e-05
0.067051166	2.87850058821038e-05
0.068053425	2.92046123818723e-05
0.069055685	2.95402975816206e-05
0.070057944	2.98759827813688e-05
0.071060204	3.03795105811577e-05
0.072062463	3.10508809806542e-05
0.073064723	3.14704874804228e-05
0.074066983	3.19740152801007e-05
0.075069242	3.24775430798896e-05
0.076071502	3.29810708794565e-05
0.077073761	3.34845986791343e-05
0.078076021	3.39881264789232e-05
0.079078281	3.46594968784197e-05
0.08008054	3.49112607782587e-05
0.0810828	3.52469459781179e-05
0.082085059	3.59183163776144e-05
0.083087319	3.65057654773127e-05
0.084089578	3.67575293771516e-05
0.085091838	3.70092932769905e-05
0.086094098	3.72610571768295e-05
0.087096357	3.75967423765777e-05
0.088098617	3.81841914762759e-05
0.08900065	3.86037979760445e-05
0.09000291	3.87716405758631e-05
0.091005169	3.94430109754706e-05
0.092007429	4.03661452749171e-05
0.093009689	4.10375156744136e-05
0.094011948	4.16249647741118e-05
0.095014208	4.221241387381e-05
0.096016467	4.27998629732862e-05
0.097018727	4.3806918572753e-05
0.098020987	4.44782889722495e-05
0.099023246	4.48139741721088e-05
0.10002551	4.5401423271807e-05
0.10102777	4.59888723713942e-05
0.10203002	4.6492400171072e-05
0.10303228	4.69120066708406e-05
0.10403454	4.7835140970176e-05
0.1050368	4.8338668769965e-05
0.10603906	4.85904326698039e-05
0.10704132	4.90100391694615e-05
0.10804358	5.03527799686765e-05
0.10904584	5.11919929681026e-05
0.1100481	5.16115994678712e-05
0.11105036	5.21990485674584e-05
0.11205262	5.29543402670862e-05
0.11305488	5.33739467668548e-05
0.11405714	5.44649236661199e-05
0.1150594	5.59755070651535e-05
0.11606166	5.68147200646907e-05
0.11706392	5.75700117640965e-05
0.11806618	5.83253034637243e-05
0.11906844	5.89966738632208e-05
0.1200707	5.96680442628283e-05
0.12107296	6.01715720625062e-05
0.12207522	6.05911785622748e-05
0.12307748	6.18499980614695e-05
0.12407974	6.26052897609863e-05
0.125082	6.29409749608456e-05
0.12608425	6.42837157599496e-05
0.12708651	6.5458613959235e-05
0.12808877	6.64656695585908e-05
0.12909103	6.73048825580169e-05
0.13009329	6.79762529577355e-05
0.13109555	6.84797807573023e-05
0.13209781	6.89833085569802e-05
0.13310007	7.04099706561045e-05
0.13400211	7.14170262555713e-05
0.13500436	7.19205540551382e-05
0.13600662	7.2927609654605e-05
0.13700888	7.40185865538701e-05
0.13801114	7.47738782534979e-05
0.1390134	7.51095634531351e-05
0.14001566	7.60326977526926e-05
0.14101792	7.67879894520984e-05
0.14202018	7.73754385517966e-05
0.14302244	7.91377858506692e-05
0.1440247	8.06483692498139e-05
0.14502696	8.18232674489883e-05
0.14602922	8.28303230484551e-05
0.14703148	8.38373786478108e-05
0.14803374	8.48444342470556e-05
0.149036	8.56836472465927e-05
0.15003826	8.66067815460392e-05
0.15104052	8.76138371453949e-05
0.15204278	8.81173649450728e-05
0.15304504	8.93761844443786e-05
0.1540473	9.06350039435733e-05
0.15504956	9.22295086425162e-05
0.15605182	9.31526429419627e-05
0.15705408	9.43275411411371e-05
0.15805634	9.53345967406038e-05
0.15905859	9.74326292393357e-05
0.16006085	9.88592913384601e-05
0.16106311	9.96985043378862e-05
0.16206537	0.000100789481237262
0.16306763	0.000101796536836618
0.16406989	0.000102719671135953
0.16507215	0.0001036428054354
0.16607441	0.000104314175834896
0.16707667	0.000104901624934595
0.16807893	0.000107167500033256
0.16908119	0.000109265532531877
0.17008345	0.000110188666831323
0.17108571	0.000111699250230357
0.17208797	0.00011354551882925
0.17309023	0.000114972180928374
0.17409249	0.000116231000427569
0.17509475	0.000117154134726905
0.17609701	0.000117909426426532
0.17709927	0.000119587852425496
0.1780013	0.000120678829324761
0.17900356	0.000122525097923654
0.18000582	0.000123867838722758
0.18100808	0.000124623130422385
0.18201034	0.000125714107321651
0.1830126	0.000126553320321188
0.18401486	0.000127224690720684
0.18501712	0.000127728218520362
0.18601938	0.00012831566762006
0.18702164	0.000130917227918359
0.1880239	0.000132679575217343
0.18902616	0.000133938394716537
0.19002842	0.000135365056815551
0.19103068	0.000136959561514605
0.19203293	0.000138470144913638
0.19303519	0.000139980728312672
0.19403745	0.000141491311711706
0.19503971	0.000142834052511032
0.19604197	0.000144176793310136
0.19704423	0.000145351691509421
0.19804649	0.000146274825808868
0.19904875	0.000147197960108203
0.20005101	0.000148121094407649
0.20105327	0.000151310103805646
0.20205553	0.000152568923304952
0.20305779	0.000153492057604288
0.20406005	0.000154247349303915
0.20506231	0.000154750877103482
0.20606457	0.000154918719703412
0.20706683	0.000155170483603251
0.20806909	0.000156261460502516
0.20907135	0.000156345381802536
0.21007361	0.000156177539202607
0.21107587	0.000157604201301842
0.21207813	0.000159618312500442
0.21308039	0.000161716344999174
0.21408265	0.000163394770998138
0.2150849	0.000165408882196849
0.21608716	0.000166667701696044
0.21708942	0.000167339072095762
0.21809168	0.00016759083599549
0.21909394	0.00016775867859542
0.2200962	0.000169688868494222
0.22109846	0.000171619058393024
0.2220005	0.000172710035292289
0.22300276	0.000173633169591736
0.22400502	0.000174388461291253
0.22500727	0.000179423739288143
0.22600953	0.000181102165287106
0.22701179	0.000181605693086784
0.22801405	0.000181773535686713
0.22901631	0.000182025299586552
0.23001857	0.000184878623784801
0.23102083	0.000186305285883814
0.23202309	0.000186305285883814
0.23302535	0.000188151554482707
0.23402761	0.000190501350881167
0.23502987	0.000192683304679808
0.23603213	0.00019494917977847
0.23703439	0.000197131133577111
0.23803665	0.000199145244775822
0.23903891	0.000201159355974645
0.24004117	0.000203005624573427
0.24104343	0.00020476797187241
0.24204569	0.000206446397871374
0.24304795	0.000208460509069974
0.24405021	0.000211145990668404
0.24501906	0.000213411865766955
0.24608813	0.000215425976965666
0.24702358	0.00021702048166472
0.24809265	0.000218363222463824
0.2490281	0.000219202435463361
0.25009717	0.000221384389261892
0.25103262	0.000225664375559376
0.25210169	0.000228182014557654
0.25303713	0.000228685542357443
0.25410621	0.000230280047056386
0.25504165	0.000231958473055349
0.25611073	0.000233301213854564
0.25704617	0.000234056505554081
0.25811525	0.000236406301952541
0.25905069	0.000238420413151363
0.26011977	0.000240602366950005
0.26105521	0.000242364714248766
0.26212429	0.000244210982847659
0.26305973	0.000245889408846622
0.26412881	0.000248407047845123
0.26506425	0.000250589001643653
0.26613333	0.000252854876742314
0.26706877	0.000254701145341207
0.26800421	0.00025663133524001
0.26907329	0.00025872936773863
0.27000873	0.00026141484933706
0.27107781	0.000265023465234715
0.27201325	0.000268464238532551
0.27308233	0.0002713175627308
0.27401777	0.00027341559522942
0.27508684	0.000275345785128334
0.27602229	0.000276604604627417
0.27709136	0.00027845087322631
0.27802681	0.000280716748324972
0.27909588	0.000285835947621771
0.28003133	0.00028852142922009
0.2811004	0.000289780248719285
0.28203584	0.000291458674718248
0.28310492	0.00029338886461705
0.28404036	0.000294815526716175
0.28510944	0.000296242188815188
0.28604488	0.000297836693514242
0.28711396	0.000299934726012974
0.2880494	0.000302620207611293
0.28911848	0.000305221767909702
0.29005392	0.000307235879108414
0.291123	0.000309333911607035
0.29205844	0.000311599786705696
0.29312752	0.000313781740504226
0.29406296	0.000315711930403029
0.29513204	0.00031814564810162
0.29606748	0.000319991916700513
0.29700292	0.000321922106599204
0.298072	0.000324271902997775
0.29900744	0.000326286014196486
0.30007652	0.000328467967995127
0.30101196	0.00033031423659402
0.30208104	0.000332328347792732
0.30301648	0.000334006773791695
0.30408556	0.000337279704489601
0.305021	0.000339881264788011
0.30609007	0.000342650667686351
0.30702552	0.000344916542784901
0.30809459	0.000347098496583542
0.30903004	0.000348609079982576
0.31009911	0.000352972987579858
0.31103456	0.000355742390478198
0.31210363	0.000357924344276728
0.31303907	0.000359351006375852
0.31410815	0.000361532960174493
0.31504359	0.000363630992673225
0.31611267	0.000365729025171957
0.31704811	0.000367491372470719
0.31811719	0.000369337641069611
0.31905263	0.000371016067068575
0.32012171	0.000372862335667468
0.32101261	0.000374205076466572
0.32208168	0.000375799581165626
0.32315076	0.000378988590563623
0.32404166	0.000381338386962193
0.32511073	0.000383772104660562
0.32600163	0.000385450530659526
0.32707071	0.000387128956658489
0.32813979	0.000389226989157221
0.32903068	0.000391408942955973
0.33009976	0.000394262267154111
0.33116884	0.00039694774875243
0.33205973	0.000399045781251162
0.33312881	0.000401563420249662
0.33401971	0.000403661452748283
0.33508878	0.000406095170446763
0.33615786	0.000408444966845223
0.33704876	0.000410375156744025
0.33811784	0.000412724953142596
0.33900873	0.000414571221741489
0.34007781	0.000416837096840039
0.34114689	0.00041901905063868
0.34203778	0.000420865319237573
0.34310686	0.000423131194336124
0.34417594	0.000425229226834856
0.34506684	0.000426907652833708
0.34613591	0.000428670000132692
0.34702681	0.000431775088230779
0.34809589	0.000434292727229058
0.34916496	0.00043630683842788
0.35005586	0.000437649579226984
0.35112494	0.000439411926525968
0.35201584	0.000440754667325072
0.35308491	0.000442349172024126
0.35415399	0.000443859755423159
0.35504489	0.000445202496222374
0.35611396	0.000446545237021478
0.35700486	0.000447552292620834
0.35807394	0.000448475426920392
0.35914301	0.000449062876019868
0.36003391	0.000451916200218228
0.36110299	0.000455273052216043
0.36217207	0.000458965589413718
0.36306296	0.000462742047911413
0.36413204	0.000465847136009501
0.36502294	0.000467693404608283
0.36609201	0.000469120066707407
0.36716109	0.0004709663353063
0.36805199	0.000472728682605172
0.36918046	0.000475414164203491
0.37013075	0.000478519252301579
0.37108104	0.000481456497799737
0.37203133	0.000484141979398056
0.37321919	0.000487163146196234
0.37416948	0.000489429021294674
0.37511977	0.000491527053793406
0.37607007	0.000493541164992228
0.37702036	0.00049538743359101
0.37820822	0.000497569387389651
0.37915851	0.000499163892088594
0.3801088	0.000500758396787648
0.38105909	0.000502352901486702
0.38200938	0.000503863484885847
0.38319724	0.000505877596084447
0.38414754	0.000507556022083411
0.38509783	0.000509654054582143
0.38604812	0.000512087772280623
0.38723598	0.000514941096478871
0.38818627	0.000517039128977492
0.38913656	0.000519053240176204
0.39008685	0.000521319115274865
0.39103714	0.000523417147773597
0.392225	0.000525934786771987
0.3931753	0.000527781055370879
0.39412559	0.000529459481369843
0.39507588	0.000531137907368806
0.39602617	0.00053264849076784
0.39721403	0.000534410838066712
0.39816432	0.000536173185365585
0.39911461	0.000538019453964478
0.4000649	0.000539530037363511
0.40101519	0.000540872778162726
0.40220306	0.00054255120416169
0.40315335	0.000543810023660773
0.40410364	0.000545152764459989
0.40505393	0.000546495505259093
0.40600422	0.000547754324758398
0.40727127	0.000549348829457452
0.40822156	0.000550439806356717
0.40917185	0.000551446861956073
0.41012214	0.000552453917555429
0.41107243	0.000553628815754714
0.41202272	0.000555475084353607
0.41328978	0.000557657038152137
0.41424007	0.00055958722805094
0.41519036	0.000561601339249762
0.41614065	0.000563447607848544
0.41709094	0.000565042112547598
0.41804123	0.000566552695946632
0.41930829	0.000568398964545525
0.42025858	0.000569573862744699
0.42120887	0.000570664839643964
0.42215916	0.00057200758044329
0.42310945	0.000573350321242394
0.42405974	0.000574609140741589
0.42501003	0.000575867960240783
0.42627708	0.000577546386239747
0.42722737	0.000578721284439143
0.42817766	0.000579896182638318
0.42923354	0.000581155002137512
0.43007825	0.000582078136436848
0.4313453	0.000583504798536083
0.43219	0.00058442793283553
0.4330347	0.000585351067134865
0.43430176	0.000586609886634171
0.43514646	0.000587449099633597
0.43641352	0.000588707919132792
0.43725822	0.000589463210832308
0.43810292	0.000590302423831734
0.43936998	0.000591477322031131
0.44021468	0.000592232613730648
0.44105938	0.000592987905430165
0.44232643	0.00059407888232943
0.44317114	0.000594750252729037
0.44401584	0.000595421623128645
0.44528289	0.000596428678728
0.4461276	0.000597016127827588
0.44739465	0.000597939262127145
0.44838014	0.000598526711226621
0.44950641	0.000599282002926249
0.45006954	0.000599617688125997
0.45119581	0.000600205137225585
0.45232208	0.000600876507625192
0.45344835	0.000601631799324709
0.45401149	0.000601967484524568
0.45513776	0.000602554933624155
0.45626403	0.00060381375312335
0.4573903	0.000604988651322635
0.45851657	0.000606163549521921
0.45907971	0.000606667077321599
0.46020598	0.000607674132921066
0.46133225	0.00060868118852031
0.46245852	0.000609604322819868
0.46320936	0.000610107850619435
0.46471106	0.000611198827518811
0.4654619	0.000611786276618398
0.46621275	0.000612289804418076
0.46771444	0.000613212938717522
0.46846529	0.000613632545217291
0.46921614	0.000614052151717059
0.47071783	0.000614807443416465
0.47146868	0.000615227049916234
0.47221953	0.000615562735116093
0.47372122	0.00061623410551559
0.47472235	0.000616569790715449
0.47572348	0.000616989397215217
0.47672461	0.000617325082414966
0.47772574	0.000617660767614825
0.47872687	0.000617996452814462
0.47972799	0.000618332138014321
0.48072912	0.00061858390191416
0.48173025	0.000618835665813999
0.48273138	0.000619087429713949
0.48406622	0.000619423114913698
0.48540106	0.000619674878813425
0.4867359	0.000619926642713375
0.48807074	0.000620094485313194
0.48940558	0.000620346249213144
0.49074041	0.000620514091812963
0.4925202	0.000620681934412892
0.49429999	0.000620765855712913
0.49607977	0.000620933698312731
0.49785956	0.000620933698312731
0.49963934	0.000621017619612751
0.50141913	0.000621017619612751
0.50379217	0.000621185462212459
0.50616522	0.000621353304812389
0.50853827	0.000621772911312157
0.51091131	0.000622192517811926
0.51328436	0.000622779966911513
0.51565741	0.000623451337311121
0.51743719	0.000624038786410819
0.51921698	0.000624626235510406
0.52099676	0.000625381527209923
0.5223316	0.000625885055009712
0.52366644	0.000626472504109299
0.52500128	0.000627059953208886
0.52633612	0.000627647402308473
0.52767096	0.000628318772708081
0.5290058	0.000628990143107688
0.53000692	0.000629577592207275
0.53100805	0.000630081120007064
0.53200918	0.000630668569106652
0.53301031	0.000631256018206239
0.53401144	0.000631843467305937
0.53501257	0.000632430916405635
0.5360137	0.000633018365505111
0.53701483	0.00063360581460481
0.53801596	0.000634277185004306
0.53951765	0.000635284240603773
0.5402685	0.000635787768403451
0.54101935	0.000636291296203129
0.54252104	0.000637298351802595
0.54327189	0.000637801879602162
0.54402273	0.00063838932870186
0.54552443	0.000639480305601126
0.54627527	0.000639983833400803
0.54702612	0.000640571282500391
0.54852781	0.000641662259399767
0.54927866	0.000642249708499354
0.55002951	0.000642837157599052
0.5515312	0.000644012055798227
0.55209434	0.000644431662297995
0.55322061	0.000645354796597553
0.55434688	0.000646277930896888
0.55547315	0.000647117143896314
0.55603628	0.000647620671696103
0.55716255	0.00064854380599555
0.55828882	0.000649466940294885
0.55941509	0.000650390074594331
0.56054136	0.000651397130193687
0.5611045	0.000651816736693456
0.56223077	0.000652823792292812
0.56335704	0.000653830847892167
0.56448331	0.000654753982191614
0.56504645	0.000655257509991292
0.56617272	0.000656348486890668
0.56729899	0.000657355542490023
0.56842526	0.000658362598089379
0.56926996	0.000659117889788896
0.57011466	0.000659873181488524
0.57138172	0.000661048079687698
0.57222642	0.000661887292687124
0.57307112	0.000662642584386752
0.57433818	0.000663817482585927
0.57518288	0.000664656695585464
0.57602758	0.00066549590858489
0.57729463	0.000666670806784175
0.57813934	0.000667510019783712
0.57940639	0.000668768839282907
0.58025109	0.000669608052282444
0.5810958	0.00067044726528187
0.58236285	0.000671706084780954
0.58320755	0.000672545297780491
0.58405226	0.000673384510779917
0.58531931	0.000674727251579132
0.58616401	0.00067556646457867
0.58700872	0.000676405677578096
0.58827577	0.000677748418377311
0.58912047	0.000678587631376737
0.59038753	0.000679930372175841
0.59123223	0.000680769585175378
0.59207693	0.000681692719474825
0.59302722	0.00068269977507418
0.59429428	0.000684042515873395
0.59524457	0.000685049571472751
0.59619486	0.000686056627072107
0.59714515	0.000687147603971483
0.59809544	0.000688154659570728
0.59904573	0.000689161715170195
0.60031278	0.000690588377269319
0.60126307	0.000691679354168584
0.60221336	0.00069268640976794
0.60316366	0.000693693465367295
0.60411395	0.000694784442266672
0.60506424	0.000695791497866027
0.60601453	0.000696882474765403
0.60728158	0.000698225215564507
0.60823187	0.000699316192463773
0.60918216	0.000700323248063239
0.61013245	0.000701330303662595
0.61108274	0.00070242128056186
0.61203303	0.000703428336161327
0.61330009	0.00070485499826034
0.61425038	0.000705862053859696
0.61520067	0.000706953030759072
0.61615096	0.000708044007658337
0.61710125	0.000709051063257693
0.61805154	0.000710142040157069
0.61900183	0.000711233017056334
0.62026889	0.000712659679155458
0.62121918	0.000713750656054724
0.62216947	0.000714841632954211
0.62311976	0.000715932609853476
0.62407005	0.000717023586752741
0.62502034	0.000718114563652117
0.6262082	0.000719457304451221
0.62715849	0.000720632202650506
0.62810878	0.000721723179549882
0.62905907	0.000722814156449147
0.63000936	0.000723989054648433
0.63119723	0.000725331795447537
0.63214752	0.000726506693646933
0.63309781	0.000727597670546198
0.6340481	0.000728772568745373
0.63523596	0.000730199230844497
0.63618625	0.000731290207743873
0.63713654	0.000732465105943159
0.63808683	0.000733723925442353
0.63903712	0.000734898823641528
0.64022499	0.000736325485740763
0.64117528	0.000737500383940048
0.64212557	0.000738675282139223
0.64307586	0.000739850180338508
0.64402615	0.000741025078537794
0.64521401	0.000742451740636918
0.6461643	0.000743542717536183
0.64711459	0.000744717615735468
0.64806488	0.000745808592634845
0.64901518	0.00074698349083413
0.65020304	0.000748326231633234
0.65115333	0.000749501129832408
0.65210362	0.000750592106731895
0.65305391	0.00075176700493107
0.6540042	0.000752941903130355
0.65519206	0.000754368565229591
0.65614235	0.000755543463428765
0.65709264	0.00075663444032803
0.65804294	0.000757725417227295
0.6592308	0.000759068158026621
0.66018109	0.000760159134925886
0.66113138	0.000761250111825151
0.66208167	0.000762257167424618
0.66303196	0.000763348144323883
0.66421982	0.000764690885122987
0.66517011	0.000765697940722454
0.66612041	0.00076670499632181
0.6670707	0.000767795973221075
0.66802099	0.000768803028820542
0.66920885	0.000770061848319736
0.67009975	0.000771068903919092
0.67116882	0.000772159880818468
0.67205972	0.000773166936417713
0.6731288	0.000774341834616998
0.6740197	0.000775348890216465
0.67508877	0.00077652378841564
0.67615785	0.000777614765314905
0.67704875	0.000778621820914371
0.67811782	0.000779712797813636
0.67900872	0.000780719853412992
0.6800778	0.000781810830312368
0.68114687	0.000782901807211633
0.68203777	0.00078382494151108
0.68310685	0.000784915918410456
0.68417593	0.000786006895309721
0.68506682	0.000786930029609167
0.6861359	0.000787937085208523
0.6870268	0.00078886021950797
0.68809587	0.000789951196407346
0.68916495	0.000790958252006702
0.69005585	0.000791881386306037
0.69112493	0.000792972363205413
0.69201582	0.000793811576204839
0.6930849	0.000794902553104215
0.69415398	0.000796077451303501
0.69504487	0.000797084506902856
0.69611395	0.000798259405102142
0.69700485	0.000799266460701498
0.69807393	0.000800441358900672
0.699143	0.000801616257099957
0.7000339	0.000802539391399404
0.70110298	0.00080363036829878
0.70217205	0.000804721345198156
0.70306295	0.000805644479497492
0.70413203	0.000806735456396757
0.70502292	0.000807658590696314
0.706092	0.000808833488895488
0.70716108	0.000809924465794754
0.70805198	0.000810847600094311
0.70912105	0.000811938576993576
0.71001195	0.000812861711293023
0.71108103	0.000814036609492308
0.7121501	0.000815043665091664
0.713041	0.00081596679939111
0.71411008	0.000817057776290375
0.71500098	0.000817896989289801
0.71607005	0.000818904044889268
0.71713913	0.000819995021788533
0.71803003	0.00082083423478807
0.7190991	0.000821841290387426
0.72016818	0.000822848345986671
0.72105908	0.000823771480286228
0.72212816	0.000824778535885584
0.72301905	0.000825617748885121
0.72408813	0.000826624804484366
0.72515721	0.000827547938783812
0.7260481	0.000828303230483329
0.72711718	0.000829142443482866
0.72800808	0.000829897735182383
0.72907715	0.00083073694818192
0.73014623	0.000831660082481256
0.73103713	0.000832331452880863
0.73210621	0.00083317066588029
0.73317528	0.000834093800179736
0.73406618	0.000834849091879253
0.73513526	0.000835856147478609
0.73602615	0.000836779281778055
0.73700614	0.000837786337377411
0.73807522	0.000838793392976878
0.73901066	0.000839716527276213
0.74007974	0.000840723582875569
0.74101518	0.000841646717175015
0.74208426	0.000842653772774371
0.7430197	0.000843492985773908
0.74408878	0.000844500041373264
0.74502422	0.000845339254372801
0.7460933	0.000846346309972157
0.74702874	0.000847185522971583
0.74809781	0.000848108657271029
0.74903326	0.000848947870270456
0.75010233	0.000849954925869922
0.75103778	0.000850794138869349
0.75210685	0.000851717273168795
0.75304229	0.000852556486168221
0.75411137	0.000853395699167758
0.75504681	0.000854067069567255
0.75611589	0.000854906282566792
0.75705133	0.000855577652966288
0.75812041	0.000856332944665916
0.75905585	0.000857004315065413
0.76012493	0.000857759606765041
0.76106037	0.000858598819764467
0.76212945	0.000859438032764004
0.76306489	0.00086019332446341
0.76400033	0.000860948616163038
0.76506941	0.000861703907862443
0.76600485	0.000862375278262051
0.76707393	0.000863130569961679
0.76800937	0.000863885861661196
0.76907845	0.000864725074660733
0.77001389	0.000865480366360138
0.77108297	0.000866403500659585
0.77201841	0.000867074871059192
0.77308749	0.00086791408405873
0.77402293	0.000868669375758135
0.77509201	0.000869508588757673
0.77602745	0.000870263880457189
0.77709652	0.000871103093456727
0.77803197	0.000871858385156132
0.77910104	0.00087261367685576
0.78003649	0.000873285047255257
0.78110556	0.000874040338954885
0.78204101	0.000874711709354381
0.78311008	0.000875299158454079
0.78404552	0.000875886607553666
0.7851146	0.000876557977953274
0.78605004	0.000877229348352881
0.78711912	0.000877816797452469
0.78805456	0.000878488167852076
0.78912364	0.000879243459551593
0.79005908	0.000879914829951089
0.79112816	0.000880586200350808
0.7920636	0.000881173649450395
0.79313268	0.000881845019850003
0.79406812	0.00088251639024961
0.79500356	0.000883187760649107
0.79607264	0.000883943052348624
0.79700808	0.000884614422748231
0.79807716	0.000885285793147839
0.7990126	0.000885957163547446
0.80008168	0.000886712455246963
0.80101712	0.00088729990434655
0.8020862	0.000888055196046067
0.80302164	0.000888642645145765
0.80409072	0.000889230094245352
0.80502616	0.00088981754334494
0.80609524	0.000890404992444638
0.80703068	0.000890740677644497
0.80809975	0.000891076362844134
0.8090352	0.000891328126743973
0.81010427	0.000891495969343903
0.81103972	0.000891244205444064
0.81210879	0.000890488913744547
0.81304423	0.00088973362204503
0.81411331	0.000888894409045604
0.81504875	0.000888139117345976
0.81611783	0.000887215983046641
0.81705327	0.000886292848747194
0.81812235	0.000885285793147839
0.81905779	0.000884026973648644
0.82012687	0.00088260031154952
0.82106231	0.000881341492050214
0.82213139	0.000877984640052287
0.82306683	0.00087496347325422
0.82400227	0.000871354857356565
0.82507135	0.000866990949759172
0.82600679	0.000863214491261588
0.82707587	0.000859018426264235
0.82801131	0.000855325889066449
0.82908039	0.000851213745369117
0.83001583	0.000847101601671563
0.83108491	0.000842569851474462
0.83202035	0.000838541629077039
0.83308943	0.000834093800179736
0.83402487	0.000830485184282082
0.83509395	0.000826540883184457
0.83602939	0.000823016188586601
0.83709846	0.000817645225390073
0.83803391	0.00081311347519275
0.83910298	0.000808749567595579
0.84003843	0.000805308794297632
0.8411075	0.000802119784899635
0.84204295	0.000799350382001407
0.84311202	0.00079632921520334
0.84404746	0.000792049228905967
0.84511654	0.00078651042310951
0.84605198	0.000778705742214392
0.84712106	0.000769726163119877
0.8480565	0.000761921482224759
0.84912558	0.000753277588330103
0.85006102	0.000745976435234774
0.8511301	0.000738087833039747
0.85206554	0.000730534916044356
0.85300098	0.000721891022149701
0.85407006	0.000711988308755962
0.8550055	0.000703512257461236
0.85607458	0.000694364835766903
0.85701002	0.000686727997471714
0.85804569	0.000678755473976667
0.85904795	0.000671538242181136
0.86005021	0.000665244144685051
0.86105247	0.000659117889788896
0.86205473	0.000649550861594905
0.86305699	0.00064107481030018
0.86405925	0.00063360581460481
0.86506151	0.000626220740209349
0.86606377	0.000619423114913698
0.86706603	0.000612793332217865
0.86806829	0.000606667077321599
0.86907055	0.00060146395672489
0.8700728	0.000596260836128182
0.87107506	0.000590805951631523
0.87207732	0.000585267145835067
0.87307958	0.000581071080837603
0.87408184	0.00057217542304322
0.8750841	0.000563195843948705
0.87608636	0.000555055477853839
0.87708862	0.000547502560858559
0.87809088	0.000540201407763008
0.87909314	0.000534159074166873
0.8800954	0.000528284583170557
0.88109766	0.000522158328274291
0.88209992	0.000516115994678046
0.88300195	0.000510577188881478
0.88400421	0.000504450933985323
0.88500647	0.000498660364289027
0.88600873	0.000494464299291564
0.88701099	0.000490016470394372
0.88801325	0.000485988247996949
0.88901551	0.000481372576499717
0.89001777	0.000471469863105978
0.89102003	0.000460644015412681
0.89202229	0.000451580515018368
0.89302455	0.000442517014623944
0.89402681	0.000434460569828987
0.89502907	0.000425816675934443
0.89603133	0.000416921018139949
0.89703359	0.000409032415944921
0.89803585	0.00040164734154946
0.89903811	0.000394681873653879
0.90004037	0.000388387776157795
0.90104263	0.000382429363861458
0.90204489	0.000376470951565233
0.90304714	0.000370680381868937
0.9040494	0.000365393339972098
0.90505166	0.000361616881474514
0.90605392	0.000358763557276265
0.90705618	0.000355322783978429
0.90805844	0.000352553381080201
0.9090607	0.000351630246780643
0.91006296	0.000351126718981076
0.91106522	0.000350455348581469
0.91206748	0.0003500357420817
0.91306974	0.000349112607782254
0.914072	0.000347937709582968
0.91507426	0.000347350260483381
0.91607652	0.000341224005587226
0.91707878	0.000334510301591373
0.91808104	0.00032804836149547
0.9190833	0.000323264847398419
0.92008556	0.000318313490701549
0.92108782	0.000312690763604961
0.92209008	0.000307403721708233
0.92309234	0.000302032758511706
0.9240946	0.000296326110115208
0.92509686	0.000291458674718248
0.92609911	0.000287598294920643
0.92700115	0.0002834861512232
0.92800341	0.000279206164925938
0.92900567	0.000275765391628102
0.93000793	0.000272492460930085
0.93101019	0.000269387372831997
0.93201245	0.00026636620603393
0.93301471	0.000263428960535661
0.93401697	0.000260575636337523
0.93501923	0.00025872936773863
0.93602148	0.000255959964840402
0.93702374	0.000254197617541418
0.938026	0.000252435270242546
0.93902826	0.000253022719342244
0.94003052	0.000251763899843049
0.94103278	0.000250421159043834
0.94203504	0.000249330182144458
0.9430373	0.000248239205245193
0.94403956	0.00024681254314618
0.94504182	0.000244714510647448
0.94604408	0.000243791376348002
0.94704634	0.000242784320748535
0.9480486	0.000241273737349501
0.94905086	0.000239847075250488
0.95005312	0.000239175704850769
0.95105538	0.000238084727951504
0.95205764	0.000237161593652169
0.9530599	0.000235734931553044
0.95406216	0.000235818852852954
0.95506442	0.000234560033353759
0.95606668	0.000232629843454846
0.95706894	0.000230363968356406
0.9580712	0.000227258880258319
0.95907345	0.000228014171957835
0.96007571	0.000226755352458641
0.96107797	0.000224657319959909
0.96208023	0.000223985949560412
0.96308249	0.000223146736560875
0.96408475	0.00022197183836159
0.96508701	0.000220545176262466
0.96608927	0.000218782828963593
0.96709153	0.000216852639064791
0.96809379	0.000215845583465435
0.96909605	0.000214167157466472
0.97009831	0.000212824416667368
0.97100034	0.000211649518467971
0.9720026	0.000209971092469008
0.97300486	0.000208040902570317
0.97400712	0.000208124823870226
0.97500938	0.000206614240471081
0.97601164	0.000204516207972461
0.9770139	0.000202669939373679
0.97801616	0.000200236221675087
0.97901842	0.000196879369677161
0.98002068	0.000195956235377825
0.98102294	0.000195284864978218
0.9820252	0.000193354675079527
0.98302746	0.000191760170380473
0.98402972	0.000190753114781006
0.98503198	0.000189662137881741
0.98603424	0.000188235475782617
0.9870365	0.00018714449888324
0.98803876	0.00018513038768464
0.98904102	0.000182528827386119
0.99004328	0.000181102165287106
0.99104554	0.00018026295228768
0.9920478	0.000178164919788948
0.99305005	0.000174975910390951
0.99405231	0.000171031609293326
0.99505457	0.000172290428792632
0.99605683	0.000171199451893256
0.99705909	0.000169101419394524
0.99806135	0.00016775867859542
0.99906361	0.000166080252596457
1	0.000163982220097836


==> tikz/advection_paper_show_energy_linf-1.tsv <==
1	0.0849589385598196
0.1	0.084002136048228
0.01	0.107842289414458
0.001	0.12456427613993


==> tikz/advection_paper_show_energy_linf-10.tsv <==
0.001	3.38179959531084


==> tikz/advection_paper_show_energy_linf-2.tsv <==
1	0.0849589385598196


==> tikz/advection_paper_show_energy_linf-3.tsv <==
0.1	0.084002136048228


==> tikz/advection_paper_show_energy_linf-4.tsv <==
0.01	0.107842289414458


==> tikz/advection_paper_show_energy_linf-5.tsv <==
0.001	0.12456427613993


==> tikz/advection_paper_show_energy_linf-6.tsv <==
1	0.0806791635418537
0.1	0.0527224513908371
0.01	0.532822934810153
0.001	3.38179959531084


==> tikz/advection_paper_show_energy_linf-7.tsv <==
1	0.0806791635418537


==> tikz/advection_paper_show_energy_linf-8.tsv <==
0.1	0.0527224513908371


==> tikz/advection_paper_show_energy_linf-9.tsv <==
0.01	0.532822934810153


==> tikz/interface_paper_d2_l1-1.tsv <==
0.416666666666667	0.00402156502382497
0.208333333333333	0.00108690897878121
0.104166666666667	0.00021274330709618
0.0520833333333333	3.69785288635144e-05
0.0260416666666667	6.55205853039913e-06
0.0130208333333333	1.40172101175926e-06


==> tikz/interface_paper_d2_l1-2.tsv <==
0.416666666666667	0.00378652712863641
0.208333333333333	0.000904535993814179
0.104166666666667	0.000207065188554138
0.0520833333333333	3.3583379193815e-05
0.0260416666666667	5.21321627100535e-06
0.0130208333333333	9.19440411108404e-07


==> tikz/interface_paper_d2_l1-3.tsv <==
0.0595238095238095	2.55553583250355e-05
0.182291666666667	2.55553583250355e-05
0.182291666666667	0.000419442292352414
0.0595238095238095	2.55553583250355e-05
0.182291666666667	2.55553583250355e-05


==> tikz/interface_paper_d2_lInf-1.tsv <==
0.416666666666667	0.168846113731596
0.208333333333333	0.111535112913211
0.104166666666667	0.0652861845572283
0.0520833333333333	0.0369229171627922
0.0260416666666667	0.0210971846653799
0.0130208333333333	0.0131425871661393


==> tikz/interface_paper_d2_lInf-2.tsv <==
0.416666666666667	0.18042716111286
0.208333333333333	0.0807471808802116
0.104166666666667	0.0735327709184609
0.0520833333333333	0.0331905075051987
0.0260416666666667	0.0135995182604423
0.0130208333333333	0.00506473089940507


==> tikz/interface_paper_d2_lInf-3.tsv <==
0.0595238095238095	0.0186531955877795
0.182291666666667	0.0186531955877795
0.182291666666667	0.0571254114875748
0.0595238095238095	0.0186531955877795
0.182291666666667	0.0186531955877795


==> tikz/interface_paper_d2_volErr-1.tsv <==
0.416666666666667	1.12343050029384e-07
0.208333333333333	3.67590560768072e-09
0.104166666666667	1.6462303742415e-10
0.0520833333333333	1.04830449876303e-11
0.0260416666666667	8.38842884043345e-13
0.0130208333333333	1.42372225120369e-13


==> tikz/interface_paper_d2_volErr-2.tsv <==
0.416666666666667	0
0.208333333333333	1.38777878078145e-17
0.104166666666667	2.33160712959091e-12
0.0520833333333333	1.10134124042816e-12
0.0260416666666667	2.05072070436074e-13
0.0130208333333333	1.537936444862e-13


==> tikz/interface_paper_d2_volErr-3.tsv <==
0.416666666666667	1e-08
0.208333333333333	1e-08
0.104166666666667	1e-08
0.0520833333333333	1e-08
0.0260416666666667	1e-08
0.0130208333333333	1e-08


==> tikz/interface_paper_d3_l1-1.tsv <==
0.416666666666667	0.00199030865475548
0.208333333333333	0.000429824207527094
0.104166666666667	8.57010436832961e-05
0.0520833333333333	1.65687028742015e-05
0.0260416666666667	3.11407992108408e-06
nan	nan


==> tikz/interface_paper_d3_l1-2.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
nan	nan


==> tikz/interface_paper_d3_l1-3.tsv <==
0.0595238095238095	1.05769632039503e-05
0.182291666666667	1.05769632039503e-05
0.182291666666667	0.000173600606024212
0.0595238095238095	1.05769632039503e-05
0.182291666666667	1.05769632039503e-05


==> tikz/interface_paper_d3_lInf-1.tsv <==
0.416666666666667	0.246572426206325
0.208333333333333	0.229501414256238
0.104166666666667	0.118264212486754
0.0520833333333333	0.0613035722133091
0.0260416666666667	0.0407442554585329
nan	nan


==> tikz/interface_paper_d3_lInf-2.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
nan	nan


==> tikz/interface_paper_d3_lInf-3.tsv <==
0.0595238095238095	0.0337897749962154
0.182291666666667	0.0337897749962154
0.182291666666667	0.10348118592591
0.0595238095238095	0.0337897749962154
0.182291666666667	0.0337897749962154


==> tikz/interface_paper_d3_volErr-1.tsv <==
0.416666666666667	9.26367800004047e-09
0.208333333333333	2.56773749832129e-10
0.104166666666667	7.04645508609048e-11
0.0520833333333333	4.84259854438562e-12
0.0260416666666667	4.00169480885282e-13
nan	nan


==> tikz/interface_paper_d3_volErr-2.tsv <==
0.416666666666667	nan
0.208333333333333	nan
0.104166666666667	nan
0.0520833333333333	nan
0.0260416666666667	nan
nan	nan


==> tikz/interface_paper_d3_volErr-3.tsv <==
0.416666666666667	1e-08
0.208333333333333	1e-08
0.104166666666667	1e-08
0.0520833333333333	1e-08
0.0260416666666667	1e-08
nan	1e-08


==> tikz/interface_paper_l1-1.tsv <==
0.416666666666667	0.0534339121672548
0.208333333333333	0.0132320053734795
0.104166666666667	0.00293812087330456
0.0520833333333333	0.000463047202730907
0.0260416666666667	7.3417196928817e-05
0.0130208333333333	1.29912056993057e-05


==> tikz/interface_paper_l1-2.tsv <==
0.416666666666667	0.0535684008599152
0.208333333333333	0.0127965666328949
0.104166666666667	0.00292937318227968
0.0520833333333333	0.000463240845516432
0.0260416666666667	7.37699496446832e-05
0.0130208333333333	1.30074210050107e-05


==> tikz/interface_paper_l1-3.tsv <==
0.416666666666667	0.142375542895371
0.208333333333333	0.0308489769613114
0.104166666666667	0.00609900655366869
0.0520833333333333	0.00117791273435521
0.0260416666666667	0.000232442603966267
0.0130208333333333	nan


==> tikz/interface_paper_l1-4.tsv <==
0.416666666666667	0.136502048684495
0.208333333333333	0.0305695624584423
0.104166666666667	0.00604740109909081
0.0520833333333333	0.00112331762964467
0.0260416666666667	0.000209896913605137
0.0130208333333333	nan


==> tikz/interface_paper_l1-5.tsv <==
0.0595238095238095	0.0003615343644368
0.182291666666667	0.0003615343644368
0.182291666666667	0.00593389459286065
0.0595238095238095	0.0003615343644368
0.182291666666667	0.0003615343644368


==> tikz/interface_paper_l1-6.tsv <==
0.416666666666667	0.14193489404176
0.208333333333333	0.0304657348724829
0.104166666666667	0.00606519752471765
0.0520833333333333	0.00117214507411562
0.0260416666666667	0.000220114439828301
0.0130208333333333	nan


==> tikz/interface_paper_l1-7.tsv <==
0.0595238095238095	0.0003615343644368
0.182291666666667	0.0003615343644368
0.182291666666667	0.00593389459286065
0.0595238095238095	0.0003615343644368
0.182291666666667	0.0003615343644368


==> tikz/interface_paper_lInf-1.tsv <==
0.416666666666667	0.185633722697723
0.208333333333333	0.0846311800775388
0.104166666666667	0.0735333330064574
0.0520833333333333	0.0331349797530102
0.0260416666666667	0.013599364264322
0.0130208333333333	0.00506079122561273


==> tikz/interface_paper_lInf-2.tsv <==
0.416666666666667	0.180427161112861
0.208333333333333	0.0807471808802114
0.104166666666667	0.0735327709184609
0.0520833333333333	0.0331905074839475
0.0260416666666667	0.0135995182604423
0.0130208333333333	0.00506473089940507


==> tikz/interface_paper_lInf-3.tsv <==
0.416666666666667	0.269110230838593
0.208333333333333	0.201553120667926
0.104166666666667	0.105741662446309
0.0520833333333333	0.0559759202806541
0.0260416666666667	0.0377354899274512
0.0130208333333333	nan


==> tikz/interface_paper_lInf-4.tsv <==
0.416666666666667	0.257179085225876
0.208333333333333	0.190320116216254
0.104166666666667	0.100976059466158
0.0520833333333333	0.053504889531626
0.0260416666666667	0.0374369946751767
0.0130208333333333	nan


==> tikz/interface_paper_lInf-5.tsv <==
0.0595238095238095	0.0210093631195603
0.182291666666667	0.0210093631195603
0.182291666666667	0.0643411745536533
0.0595238095238095	0.0210093631195603
0.182291666666667	0.0210093631195603


==> tikz/interface_paper_lInf-6.tsv <==
0.416666666666667	0.246572426206325
0.208333333333333	0.229501414256238
0.104166666666667	0.118264212486754
0.0520833333333333	0.0613035722133091
0.0260416666666667	0.040371610801094
0.0130208333333333	nan


==> tikz/interface_paper_lInf-7.tsv <==
0.0595238095238095	0.0186531955877795
0.182291666666667	0.0186531955877795
0.182291666666667	0.0571254114875748
0.0595238095238095	0.0186531955877795
0.182291666666667	0.0186531955877795


==> tikz/interface_paper_volErr-1.tsv <==
0.416666666666667	1.9633053589281e-16
0.208333333333333	0
0.104166666666667	2.46212235147096e-11
0.0520833333333333	5.25380514049159e-13
0.0260416666666667	4.82148530045562e-12
0.0130208333333333	1.10632256975598e-12


==> tikz/interface_paper_volErr-2.tsv <==
0.416666666666667	0
0.208333333333333	1.9633053589281e-16
0.104166666666667	3.2985493335351e-11
0.0520833333333333	1.57767292032744e-11
0.0260416666666667	3.39769625416096e-12
0.0130208333333333	2.17573499876412e-12


==> tikz/interface_paper_volErr-3.tsv <==
0.416666666666667	2.41153698219962e-09
0.208333333333333	4.64124772902051e-10
0.104166666666667	1.59262223005215e-10
0.0520833333333333	5.05341770990031e-11
0.0260416666666667	1.44630258430744e-11
0.0130208333333333	nan


==> tikz/interface_paper_volErr-4.tsv <==
0.416666666666667	2.9861462934323e-10
0.208333333333333	3.54761964859503e-10
0.104166666666667	1.03109966446843e-10
0.0520833333333333	5.34792643234519e-11
0.0260416666666667	2.94919924409934e-11
0.0130208333333333	nan


==> tikz/interface_paper_volErr-5.tsv <==
0.416666666666667	2.9861462934323e-10
0.208333333333333	3.54761964859503e-10
0.104166666666667	1.03109966446843e-10
0.0520833333333333	5.34792643234519e-11
0.0260416666666667	2.94919924409934e-11
0.0130208333333333	nan


==> tikz/interface_paper_volErr-6.tsv <==
0.416666666666667	6.60620729468849e-07
0.208333333333333	1.82000009483081e-08
0.104166666666667	4.98688698636235e-09
0.0520833333333333	3.42587351153439e-10
0.0260416666666667	7.59381317302544e-10
0.0130208333333333	nan

